Gradient Approximation and Multi-Variable Derivative-Free Optimization based on Non-Commutative Maps

In this work, multi-variable derivative-free optimization algorithms for unconstrained optimization problems are developed. A novel procedure for approximating the gradient of multi-variable objective functions based on non-commutative maps is introduced. The procedure is based on the construction of an exploration sequence to specify where the objective function is evaluated and the definition of so-called gradient generating functions which are composed with the objective function such that the procedure mimics a gradient descent algorithm. Various theoretical properties of the proposed class of algorithms are investigated and numerical examples are presented.

==> Fig/csv/2D_Lie_0-2_0-2.csv <==
0,1
0.04329,1.0324
0.075932,1.0724
0.094914,1.1166
0.098797,1.1625
0.087898,1.2073
0.063651,1.2473
0.028107,1.2774
-0.01543,1.2912
-0.060444,1.283
-0.096675,1.2513
-0.11346,1.2025
-0.1056,1.1493
-0.075539,1.1046
-0.030274,1.0769
0.022511,1.0684
0.076142,1.0774
0.12488,1.1001
0.16394,1.1327
0.19005,1.1724
0.20195,1.2168
0.20004,1.263
0.18525,1.3075
0.15824,1.3453
0.12001,1.3701
0.074188,1.3754
0.029204,1.3563
-0.002778,1.3151
-0.01168,1.262
0.004981,1.211
0.042374,1.1735
0.092395,1.1543
0.14677,1.1529
0.19824,1.1668
0.24112,1.1928
0.27198,1.2283
0.28966,1.2706
0.2945,1.3168
0.28697,1.3631
0.26676,1.4048
0.23351,1.436
0.18911,1.45
0.14036,1.4409
0.099298,1.4078
0.07842,1.3581
0.083982,1.3051
0.11372,1.2613
0.15991,1.2337
0.21337,1.224
0.26573,1.2306
0.31069,1.2511
0.34467,1.283
0.36652,1.3234
0.3764,1.3689
0.37424,1.4157
0.35899,1.4593
0.32947,1.4941
0.28664,1.5136
0.23635,1.5115
0.19017,1.4852
0.16153,1.4395
0.15896,1.3865
0.18232,1.3389
0.22464,1.3055
0.27637,1.2893
0.32853,1.2903
0.37446,1.3066
0.41045,1.3356
0.4353,1.3743
0.44885,1.4191
0.45052,1.4658
0.4386,1.5102
0.41147,1.547
0.3697,1.57
0.31871,1.5725
0.26971,1.5509
0.23639,1.5087
0.22843,1.4563
0.24704,1.4066
0.28603,1.3691
0.33584,1.3484
0.38725,1.3453
0.43346,1.3585
0.47072,1.3856
0.49768,1.423
0.51382,1.4669
0.518,1.5134
0.50808,1.5581
0.48216,1.5961
0.44076,1.621
0.38931,1.6262
0.33883,1.6076
0.30296,1.5677
0.29178,1.516
0.30724,1.4651
0.34369,1.425
0.39176,1.4012
0.44224,1.3955
0.48834,1.4068
0.52635,1.4325
0.55473,1.469
0.57257,1.5124
0.5782,1.5586
0.56914,1.6034
0.54343,1.6418
0.50179,1.6677
0.44988,1.6741
0.39872,1.657
0.36178,1.6183
0.34906,1.567
0.36274,1.5154
0.39748,1.4737
0.44415,1.4482
0.4937,1.441
0.53952,1.4513
0.5779,1.4763
0.60715,1.5124
0.62593,1.5554
0.63211,1.6013
0.623,1.646
0.5967,1.6846
0.5543,1.7105
0.50187,1.7171
0.45058,1.7002
0.41362,1.6618
0.40064,1.6106
0.41366,1.5586
0.44745,1.5162
0.49312,1.4899
0.54186,1.4822
0.58729,1.4922
0.62578,1.5172
0.65543,1.5531
0.6745,1.5959
0.68049,1.6417
0.67055,1.6863
0.64301,1.7245
0.59945,1.75
0.54649,1.7558
0.49549,1.7381
0.45931,1.6992
0.44704,1.6477
0.46029,1.5955
0.49378,1.553
0.53881,1.5269
0.5869,1.5194
0.6319,1.5299
0.67028,1.5552
0.69992,1.5913
0.71873,1.6341
0.72387,1.6798
0.71248,1.7241
0.6832,1.7618
0.63822,1.7861
0.58477,1.7904
0.53442,1.7712
0.49966,1.7312
0.48885,1.6793
0.50302,1.6271
0.53673,1.5851
0.58145,1.5597
0.62901,1.5532
0.67356,1.5645
0.71163,1.5905
0.7409,1.627
0.75895,1.6701
0.76269,1.7157
0.74933,1.7597
0.71792,1.7965
0.67138,1.8192
0.61755,1.8213
0.56822,1.8
0.53542,1.7585
0.52664,1.706
0.54226,1.6541
0.57658,1.613
0.62123,1.5889
0.66838,1.5838
0.71245,1.5965
0.75002,1.6234
0.7786,1.6606
0.79544,1.7039
0.7973,1.7496
0.78155,1.7931
0.74775,1.8286
0.6996,1.8492
0.64559,1.8487
0.59764,1.8248
0.56724,1.7816
0.56096,1.7285
0.57841,1.6772
0.61364,1.6374
0.6584,1.615
0.7052,1.6118
0.74873,1.626
0.78563,1.6542
0.8132,1.6921
0.82842,1.7359
0.828,1.7815
0.80953,1.8243
0.77318,1.8583
0.72347,1.8764
0.66953,1.8728
0.62333,1.846
0.59572,1.8009
0.59227,1.7474
0.61184,1.6969
0.64816,1.6587
0.69315,1.6385
0.73962,1.6374
0.78256,1.6535
0.81859,1.683
0.84486,1.7218
0.85811,1.766
0.85505,1.8115
0.8336,1.8535
0.79464,1.8856
0.74352,1.9007
0.68994,1.8937
0.64587,1.8639
0.62137,1.817
0.62103,1.7631
0.64288,1.7136
0.68041,1.6776
0.72568,1.6598
0.77183,1.6611
0.81408,1.6791
0.84906,1.71
0.87373,1.7498
0.88467,1.7944
0.87868,1.8398
0.85409,1.8807
0.81253,1.9105
0.7602,1.9224
0.70734,1.9116
0.66574,1.8787
0.64465,1.83
0.64758,1.7761
0.67183,1.728
0.71062,1.6942
0.75617,1.6791
0.80196,1.683
0.84341,1.7031
0.87714,1.7355
0.89995,1.7762
0.90829,1.8212
0.89912,1.8663
0.87128,1.9058
0.82722,1.9331
0.77397,1.9414
0.72219,1.9268
0.6834,1.8908
0.66594,1.8405
0.67226,1.7867
0.69894,1.7402
0.73898,1.7091
0.78479,1.6969
0.83015,1.7034
0.87067,1.7257
0.90296,1.7596
0.92363,1.8013
0.92911,1.8466
0.91657,1.8912
0.88544,1.9291
0.83905,1.9534
0.7852,1.9579
0.73489,1.9394
0.69923,1.9003
0.68559,1.8486
0.69536,1.7953
0.72444,1.7508
0.76568,1.7225
0.81167,1.7134
0.85652,1.7226
0.89597,1.747
0.92661,1.7825
0.94489,1.825
0.94727,1.8706
0.93122,1.9144
0.89684,1.9504
0.84835,1.9715
0.79426,1.972
0.7458,1.9495
0.71356,1.9075
0.70387,1.8547
0.71709,1.8022
0.74851,1.7599
0.79086,1.7347
0.83695,1.7287
0.88117,1.7408
0.91941,1.7673
0.94819,1.8042
0.96385,1.8476
0.96292,1.8933
0.94327,1.9361
0.90573,1.9698
0.8554,1.9875
0.80147,1.9837
0.75526,1.9573
0.72669,1.9127
0.72103,1.8591
0.73767,1.8077
0.77132,1.7679
0.81465,1.7459
0.86072,1.7432
0.9042,1.758
0.94107,1.7866
0.96778,1.825
0.98059,1.8691
0.97619,1.9146
0.9529,1.9563
0.91235,1.9875
0.86051,2.0014
0.80716,1.9933
0.76355,1.9631
0.73886,1.916
0.73728,1.862
0.75724,1.812
0.79299,1.775
0.83718,1.7564
0.88311,1.7569
0.9257,1.7744
0.96103,1.8051
0.98546,1.8448
0.99522,1.8895
0.98721,1.9348
0.96029,1.975
0.91692,2.0033
0.86394,2.0133
0.81158,2.0009
0.77092,1.9669
0.7503,1.9178
0.75279,1.8637
0.77596,1.8154
0.81364,1.7814
0.85852,1.7662
0.90417,1.77
0.94574,1.7902
0.97936,1.8228
1.0013,1.8638
1.0078,1.909
0.99611,1.9538
0.96561,1.9922
0.91968,2.0174
0.86594,2.0232
0.815,2.0064
0.77761,1.969
0.76118,1.9181
0.7677,1.8643
0.79394,1.8181
0.83337,1.7873
0.87878,1.7756
0.924,1.7827
0.9644,1.8055
0.99612,1.84
1.0154,1.8821
1.0185,1.9276
1.003,1.9716
0.96904,2.0079
0.92084,2.0298
0.86675,2.0313
0.81765,2.0102
0.78381,1.9695
0.77166,1.9172
0.78215,1.8641
0.81127,1.8202
0.85225,1.7928
0.898,1.7847
0.94266,1.795
0.98172,1.8203
1.0114,1.8565
1.0278,1.8996
1.0273,1.9452
1.008,1.9882
0.97074,2.0223
0.9206,2.0405
0.8666,2.0376
0.81973,2.0123
0.78968,1.9686
0.78187,1.9153
0.7962,1.8632
0.82801,1.822
0.87035,1.7981
0.91627,1.7936
0.96019,1.8069
0.99777,1.8346
1.0252,1.8725
1.0385,1.9165
1.0344,1.962
1.0113,2.0038
0.97089,2.0352
0.91916,2.0495
0.86569,2.0421
0.82143,2.0128
0.79539,1.9665
0.79192,1.9126
0.80995,1.8618
0.84424,1.8235
0.88771,1.8032
0.93362,1.8023
0.97665,1.8187
1.0126,1.8487
1.0375,1.888
1.0476,1.9327
1.0398,1.978
1.0129,2.0182
0.96965,2.0466
0.91671,2.0569
0.86421,2.0451
0.82291,2.0119
0.80105,1.9633
0.80189,1.9091
0.82346,1.8601
0.85999,1.8249
0.90438,1.8084
0.95011,1.811
0.99208,1.8303
1.0262,1.8624
1.0485,1.9031
1.0553,1.9483
1.0436,1.9931
1.0131,2.0315
0.96717,2.0567
0.91345,2.0628
0.86234,2.0465
0.82433,2.0097
0.80676,1.9592
0.81186,1.9052
0.83676,1.8582
0.87531,1.8264
0.92039,1.8135
0.96575,1.8196
1.0065,1.8417
1.0386,1.8758
1.0581,1.9178
1.0614,1.9633
1.0458,2.0073
1.0118,2.0436
0.96362,2.0655
0.90953,2.0672
0.86024,2.0465
0.8258,2.0063
0.81263,1.9543
0.82187,1.9009
0.8499,1.8563
0.89021,1.8279
0.93577,1.8189
0.98059,1.8283
1.02,1.8531
1.0499,1.8891
1.0665,1.9321
1.0661,1.9777
1.0467,2.0207
1.0093,2.0546
0.95915,2.0728
0.90514,2.0701
0.85806,2.0452
0.82744,2.0019
0.8187,1.9487
0.83196,1.8963
0.86288,1.8544
0.90471,1.8297
0.95055,1.8243
0.99465,1.8371
1.0325,1.8644
1.0601,1.9021
1.0735,1.946
1.0694,1.9916
1.0462,2.0333
1.0057,2.0645
0.9539,2.0788
0.90041,2.0716
0.85594,2.0426
0.82935,1.9966
0.82504,1.9427
0.84216,1.8916
0.87573,1.8527
0.91884,1.8317
0.96473,1.8301
1.0079,1.8459
1.0441,1.8756
1.0692,1.9149
1.0793,1.9595
1.0714,2.0048
1.0444,2.0449
1.001,2.0733
0.94804,2.0835
0.8955,2.0718
0.85398,2.0389
0.8316,1.9905
0.83169,1.9363
0.85248,1.887
0.88844,1.8512
0.93258,1.834
0.97833,1.836
1.0205,1.8549
1.0548,1.8868
1.0772,1.9275
1.0839,1.9727
1.0721,2.0174
1.0414,2.0557
0.99544,2.0809
0.9417,2.0869
0.89054,2.0707
0.85231,2.0341
0.83425,1.9838
0.83867,1.9297
0.86293,1.8824
0.90102,1.85
0.94594,1.8366
0.99136,1.8422
1.0323,1.864
1.0645,1.898
1.0841,1.94
1.0872,1.9855
1.0715,2.0294
1.0374,2.0656
0.98911,2.0873
0.93502,2.089
0.88567,2.0684
0.851,2.0284
0.83736,1.9765
0.84601,1.923
0.87349,1.8781
0.91346,1.8492
0.95892,1.8397
1.0038,1.8487
1.0433,1.8733
1.0734,1.9092
1.0899,1.9522
1.0894,1.9979
1.0699,2.0408
1.0324,2.0745
0.98214,2.0926
0.92813,2.0898
0.88099,2.065
0.85014,2.0219
0.84097,1.9688
0.8537,1.9162
0.88417,1.874
0.92575,1.8488
0.97152,1.8431
1.0157,1.8555
1.0537,1.8827
1.0813,1.9203
1.0947,1.9643
1.0904,2.0098
1.0671,2.0514
1.0264,2.0825
0.97466,2.0967
0.92116,2.0895
0.87662,2.0605
0.84979,2.0147
0.84509,1.9608
0.86174,1.9096
0.89495,1.8703
0.93786,1.8489
0.98374,1.847
1.027,1.8626
1.0633,1.8922
1.0884,1.9315
1.0984,1.9761
1.0904,2.0214
1.0632,2.0614
1.0197,2.0896
0.96677,2.0997
0.91423,2.088
0.87263,2.0551
0.85001,2.0069
0.84974,1.9527
0.87013,1.9032
0.9058,1.8671
0.9498,1.8495
0.99556,1.8513
1.0378,1.87
1.0721,1.9019
1.0945,1.9426
1.1011,1.9878
1.0892,2.0324
1.0584,2.0706
1.0124,2.0956
0.95861,2.1015
0.90745,2.0853
0.86912,2.0488
0.85084,1.9986
0.85493,1.9445
0.87884,1.897
0.9167,1.8643
0.96153,1.8507
1.007,1.856
1.048,1.8777
1.0802,1.9117
1.0998,1.9536
1.1028,1.9991
1.087,2.043
1.0527,2.0791
1.0044,2.1006
0.95029,2.1022
0.90093,2.0817
0.86617,2.0417
0.85231,1.9899
0.86065,1.9363
0.88784,1.8912
0.92763,1.8621
0.97303,1.8523
1.018,1.8612
1.0575,1.8857
1.0876,1.9216
1.1041,1.9646
1.1035,2.0102
1.0838,2.0531
1.0462,2.0867
0.99593,2.1046
0.94192,2.1018
0.89477,2.077
0.86381,2.034
0.85443,1.9809
0.86689,1.9283
0.89712,1.8859
0.93855,1.8605
0.9843,1.8545
1.0285,1.8668
1.0665,1.8939
1.0942,1.9316
1.1075,1.9755
1.1031,2.021
1.0796,2.0626
1.0389,2.0936
0.98711,2.1076
0.93361,2.1003
0.88905,2.0714
0.86212,2.0256
0.85721,1.9718
0.87363,1.9205
0.90663,1.881
0.94944,1.8594
0.99531,1.8573
1.0386,1.8728
1.0749,1.9024
1.1,1.9416
1.11,1.9863
1.1018,2.0315
1.0746,2.0715
1.031,2.0995
0.97802,2.1095
0.92548,2.0978
0.88386,2.065
0.86112,2.0168
0.86066,1.9626
0.88084,1.913
0.91634,1.8768
0.96027,1.859
1.006,1.8606
1.0483,1.8793
1.0827,1.9111
1.105,1.9518
1.1116,1.997
1.0995,2.0416
1.0687,2.0797
1.0225,2.1046
0.96877,2.1104
0.91761,2.0942
0.87925,2.0577
0.86086,2.0075
0.86476,1.9534
0.88849,1.9059
0.92622,1.8731
0.971,1.8592
1.0165,1.8645
1.0575,1.8861
1.0898,1.92
1.1093,1.962
1.1122,2.0075
1.0963,2.0513
1.0619,2.0873
1.0136,2.1088
0.95946,2.1103
0.91011,2.0897
0.8753,2.0498
0.86133,1.998
0.86951,1.9444
0.89655,1.8992
0.93623,1.87
0.98161,1.86
1.0266,1.8688
1.0662,1.8932
1.0962,1.9291
1.1127,1.9722
1.112,2.0178
1.0922,2.0606
1.0545,2.0942
1.0042,2.112
0.95021,2.1091
0.90306,2.0843
0.87206,2.0413
0.86256,1.9882
0.87487,1.9356
0.90497,1.8931
0.94633,1.8676
0.99206,1.8615


==> Fig/csv/2D_Lie_0-2_0-2_Area.csv <==
-2.5,2.5,-2.5,2.5,162,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.5,0.5,1,0.64453,1,0.64453,0.5,0.5,0,0.5,0.5,0.5,0.5,0.5,1,0.64453,0,0.5,0.5,0.5,0.5,0.5,1,0.64453,0.5,0.5,0,0.5,0,0.5,0.5,0.5
0.5,0,0,0.69313,0,0.69313,0.5,0,0,0.69313,0.5,0,0.5,2.2204e-16,0,0.69313,0,0.69313,0.5,2.2204e-16,0.5,0,0,0.69313,0.5,0,0,0.69313,0,0.69313,0.5,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-0.024288,-0.024288,-0.024288,-0.0027581,-0.024288,-0.0027581,-0.024288,0.024288,-0.0027581,-0.024288,-0.0027581,-0.0027581,-0.0027581,-0.0027581,-0.0027581,0.024288,-0.0027581,-0.024288,-0.0027581,-0.0027581,-0.0027581,-0.0027581,-0.0027581,0.024288,0.024288,-0.024288,0.024288,-0.0027581,0.024288,-0.0027581,0.024288,0.024288
-0.048431,-0.048431,-0.048431,-0.0064705,-0.048431,-0.0064705,-0.048431,0.048431,-0.0064705,-0.048431,-0.0064705,-0.0064705,-0.0064705,-0.0064705,-0.0064705,0.048431,-0.0064705,-0.048431,-0.0064705,-0.0064705,-0.0064705,-0.0064705,-0.0064705,0.048431,0.048431,-0.048431,0.048431,-0.0064705,0.048431,-0.0064705,0.048431,0.048431
-0.072391,-0.072391,-0.072391,-0.01113,-0.072391,-0.01113,-0.072391,0.072391,-0.01113,-0.072391,-0.01113,-0.01113,-0.01113,-0.01113,-0.01113,0.072391,-0.01113,-0.072391,-0.01113,-0.01113,-0.01113,-0.01113,-0.01113,0.072391,0.072391,-0.072391,0.072391,-0.01113,0.072391,-0.01113,0.072391,0.072391
-0.096115,-0.096115,-0.096115,-0.016712,-0.096115,-0.016712,-0.096115,0.096115,-0.016712,-0.096115,-0.016712,-0.016712,-0.016712,-0.016712,-0.016712,0.096115,-0.016712,-0.096115,-0.016712,-0.016712,-0.016712,-0.016712,-0.016712,0.096115,0.096115,-0.096115,0.096115,-0.016712,0.096115,-0.016712,0.096115,0.096115
-0.11956,-0.11956,-0.11956,-0.023201,-0.11956,-0.023201,-0.11956,0.11956,-0.023201,-0.11956,-0.023201,-0.023201,-0.023201,-0.023201,-0.023201,0.11956,-0.023201,-0.11956,-0.023201,-0.023201,-0.023201,-0.023201,-0.023201,0.11956,0.11956,-0.11956,0.11956,-0.023201,0.11956,-0.023201,0.11956,0.11956
-0.14268,-0.14268,-0.14268,-0.030579,-0.14268,-0.030579,-0.14268,0.14268,-0.030579,-0.14268,-0.030579,-0.030579,-0.030579,-0.030579,-0.030579,0.14268,-0.030579,-0.14268,-0.030579,-0.030579,-0.030579,-0.030579,-0.030579,0.14268,0.14268,-0.14268,0.14268,-0.030579,0.14268,-0.030579,0.14268,0.14268
-0.16543,-0.16543,-0.16543,-0.038808,-0.16543,-0.038808,-0.16543,0.16543,-0.038808,-0.16543,-0.038808,-0.038808,-0.038808,-0.038808,-0.038808,0.16543,-0.038808,-0.16543,-0.038808,-0.038808,-0.038808,-0.038808,-0.038808,0.16543,0.16543,-0.16543,0.16543,-0.038808,0.16543,-0.038808,0.16543,0.16543
-0.18776,-0.18776,-0.18776,-0.047868,-0.18776,-0.047868,-0.18776,0.18776,-0.047868,-0.18776,-0.047868,-0.047868,-0.047868,-0.047868,-0.047868,0.18776,-0.047868,-0.18776,-0.047868,-0.047868,-0.047868,-0.047868,-0.047868,0.18776,0.18776,-0.18776,0.18776,-0.047868,0.18776,-0.047868,0.18776,0.18776
-0.20964,-0.20964,-0.20964,-0.057738,-0.20964,-0.057738,-0.20964,0.20964,-0.057738,-0.20964,-0.057738,-0.057738,-0.057738,-0.057738,-0.057738,0.20964,-0.057738,-0.20964,-0.057738,-0.057738,-0.057738,-0.057738,-0.057738,0.20964,0.20964,-0.20964,0.20964,-0.057738,0.20964,-0.057738,0.20964,0.20964
-0.23102,-0.23102,-0.23102,-0.068396,-0.23102,-0.068396,-0.23102,0.23102,-0.068396,-0.23102,-0.068396,-0.068396,-0.068396,-0.068396,-0.068396,0.23102,-0.068396,-0.23102,-0.068396,-0.068396,-0.068396,-0.068396,-0.068396,0.23102,0.23102,-0.23102,0.23102,-0.068396,0.23102,-0.068396,0.23102,0.23102
-0.25189,-0.25189,-0.25189,-0.079815,-0.25189,-0.079815,-0.25189,0.25189,-0.079815,-0.25189,-0.079815,-0.079815,-0.079815,-0.079815,-0.079815,0.25189,-0.079815,-0.25189,-0.079815,-0.079815,-0.079815,-0.079815,-0.079815,0.25189,0.25189,-0.25189,0.25189,-0.079815,0.25189,-0.079815,0.25189,0.25189
-0.27219,-0.27219,-0.27219,-0.09197,-0.27219,-0.09197,-0.27219,0.27219,-0.09197,-0.27219,-0.09197,-0.09197,-0.09197,-0.09197,-0.09197,0.27219,-0.09197,-0.27219,-0.09197,-0.09197,-0.09197,-0.09197,-0.09197,0.27219,0.27219,-0.27219,0.27219,-0.09197,0.27219,-0.09197,0.27219,0.27219
-0.2919,-0.2919,-0.2919,-0.10483,-0.2919,-0.10483,-0.2919,0.2919,-0.10483,-0.2919,-0.10483,-0.10483,-0.10483,-0.10483,-0.10483,0.2919,-0.10483,-0.2919,-0.10483,-0.10483,-0.10483,-0.10483,-0.10483,0.2919,0.2919,-0.2919,0.2919,-0.10483,0.2919,-0.10483,0.2919,0.2919
-0.31097,-0.31097,-0.31097,-0.11836,-0.31097,-0.11836,-0.31097,0.31097,-0.11836,-0.31097,-0.11836,-0.11836,-0.11836,-0.11836,-0.11836,0.31097,-0.11836,-0.31097,-0.11836,-0.11836,-0.11836,-0.11836,-0.11836,0.31097,0.31097,-0.31097,0.31097,-0.11836,0.31097,-0.11836,0.31097,0.31097
-0.32939,-0.32939,-0.32939,-0.13254,-0.32939,-0.13254,-0.32939,0.32939,-0.13254,-0.32939,-0.13254,-0.13254,-0.13254,-0.13254,-0.13254,0.32939,-0.13254,-0.32939,-0.13254,-0.13254,-0.13254,-0.13254,-0.13254,0.32939,0.32939,-0.32939,0.32939,-0.13254,0.32939,-0.13254,0.32939,0.32939
-0.34711,-0.34711,-0.34711,-0.14733,-0.34711,-0.14733,-0.34711,0.34711,-0.14733,-0.34711,-0.14733,-0.14733,-0.14733,-0.14733,-0.14733,0.34711,-0.14733,-0.34711,-0.14733,-0.14733,-0.14733,-0.14733,-0.14733,0.34711,0.34711,-0.34711,0.34711,-0.14733,0.34711,-0.14733,0.34711,0.34711
-0.36412,-0.36412,-0.36412,-0.16269,-0.36412,-0.16269,-0.36412,0.36412,-0.16269,-0.36412,-0.16269,-0.16269,-0.16269,-0.16269,-0.16269,0.36412,-0.16269,-0.36412,-0.16269,-0.16269,-0.16269,-0.16269,-0.16269,0.36412,0.36412,-0.36412,0.36412,-0.16269,0.36412,-0.16269,0.36412,0.36412
-0.38038,-0.38038,-0.38038,-0.17861,-0.38038,-0.17861,-0.38038,0.38038,-0.17861,-0.38038,-0.17861,-0.17861,-0.17861,-0.17861,-0.17861,0.38038,-0.17861,-0.38038,-0.17861,-0.17861,-0.17861,-0.17861,-0.17861,0.38038,0.38038,-0.38038,0.38038,-0.17861,0.38038,-0.17861,0.38038,0.38038
-0.39589,-0.39589,-0.39589,-0.19505,-0.39589,-0.19505,-0.39589,0.39589,-0.19505,-0.39589,-0.19505,-0.19505,-0.19505,-0.19505,-0.19505,0.39589,-0.19505,-0.39589,-0.19505,-0.19505,-0.19505,-0.19505,-0.19505,0.39589,0.39589,-0.39589,0.39589,-0.19505,0.39589,-0.19505,0.39589,0.39589
-0.4106,-0.4106,-0.4106,-0.21197,-0.4106,-0.21197,-0.4106,0.4106,-0.21197,-0.4106,-0.21197,-0.21197,-0.21197,-0.21197,-0.21197,0.4106,-0.21197,-0.4106,-0.21197,-0.21197,-0.21197,-0.21197,-0.21197,0.4106,0.4106,-0.4106,0.4106,-0.21197,0.4106,-0.21197,0.4106,0.4106
-0.42452,-0.42452,-0.42452,-0.22935,-0.42452,-0.22935,-0.42452,0.42452,-0.22935,-0.42452,-0.22935,-0.22935,-0.22935,-0.22935,-0.22935,0.42452,-0.22935,-0.42452,-0.22935,-0.22935,-0.22935,-0.22935,-0.22935,0.42452,0.42452,-0.42452,0.42452,-0.22935,0.42452,-0.22935,0.42452,0.42452
-0.43762,-0.43762,-0.43762,-0.24716,-0.43762,-0.24716,-0.43762,0.43762,-0.24716,-0.43762,-0.24716,-0.24716,-0.24716,-0.24716,-0.24716,0.43762,-0.24716,-0.43762,-0.24716,-0.24716,-0.24716,-0.24716,-0.24716,0.43762,0.43762,-0.43762,0.43762,-0.24716,0.43762,-0.24716,0.43762,0.43762
-0.44988,-0.44988,-0.44988,-0.26536,-0.44988,-0.26536,-0.44988,0.44988,-0.26536,-0.44988,-0.26536,-0.26536,-0.26536,-0.26536,-0.26536,0.44988,-0.26536,-0.44988,-0.26536,-0.26536,-0.26536,-0.26536,-0.26536,0.44988,0.44988,-0.44988,0.44988,-0.26536,0.44988,-0.26536,0.44988,0.44988
-0.46129,-0.46129,-0.46129,-0.28392,-0.46129,-0.28392,-0.46129,0.46129,-0.28392,-0.46129,-0.28392,-0.28392,-0.28392,-0.28392,-0.28392,0.46129,-0.28392,-0.46129,-0.28392,-0.28392,-0.28392,-0.28392,-0.28392,0.46129,0.46129,-0.46129,0.46129,-0.28392,0.46129,-0.28392,0.46129,0.46129
-0.47185,-0.47185,-0.47185,-0.30282,-0.47185,-0.30282,-0.47185,0.47185,-0.30282,-0.47185,-0.30282,-0.30282,-0.30282,-0.30282,-0.30282,0.47185,-0.30282,-0.47185,-0.30282,-0.30282,-0.30282,-0.30282,-0.30282,0.47185,0.47185,-0.47185,0.47185,-0.30282,0.47185,-0.30282,0.47185,0.47185
-0.48155,-0.48155,-0.48155,-0.32201,-0.48155,-0.32201,-0.48155,0.48155,-0.32201,-0.48155,-0.32201,-0.32201,-0.32201,-0.32201,-0.32201,0.48155,-0.32201,-0.48155,-0.32201,-0.32201,-0.32201,-0.32201,-0.32201,0.48155,0.48155,-0.48155,0.48155,-0.32201,0.48155,-0.32201,0.48155,0.48155
-0.49037,-0.49037,-0.49037,-0.34148,-0.49037,-0.34148,-0.49037,0.49037,-0.34148,-0.49037,-0.34148,-0.34148,-0.34148,-0.34148,-0.34148,0.49037,-0.34148,-0.49037,-0.34148,-0.34148,-0.34148,-0.34148,-0.34148,0.49037,0.49037,-0.49037,0.49037,-0.34148,0.49037,-0.34148,0.49037,0.49037
-0.49832,-0.49832,-0.49832,-0.36118,-0.49832,-0.36118,-0.49832,0.49832,-0.36118,-0.49832,-0.36118,-0.36118,-0.36118,-0.36118,-0.36118,0.49832,-0.36118,-0.49832,-0.36118,-0.36118,-0.36118,-0.36118,-0.36118,0.49832,0.49832,-0.49832,0.49832,-0.36118,0.49832,-0.36118,0.49832,0.49832
-0.50538,-0.50538,-0.50538,-0.3811,-0.50538,-0.3811,-0.50538,0.50538,-0.3811,-0.50538,-0.3811,-0.3811,-0.3811,-0.3811,-0.3811,0.50538,-0.3811,-0.50538,-0.3811,-0.3811,-0.3811,-0.3811,-0.3811,0.50538,0.50538,-0.50538,0.50538,-0.3811,0.50538,-0.3811,0.50538,0.50538
-0.51156,-0.51156,-0.51156,-0.4012,-0.51156,-0.4012,-0.51156,0.51156,-0.4012,-0.51156,-0.4012,-0.4012,-0.4012,-0.4012,-0.4012,0.51156,-0.4012,-0.51156,-0.4012,-0.4012,-0.4012,-0.4012,-0.4012,0.51156,0.51156,-0.51156,0.51156,-0.4012,0.51156,-0.4012,0.51156,0.51156
-0.51685,-0.51685,-0.51685,-0.42144,-0.51685,-0.42144,-0.51685,0.51685,-0.42144,-0.51685,-0.42144,-0.42144,-0.42144,-0.42144,-0.42144,0.51685,-0.42144,-0.51685,-0.42144,-0.42144,-0.42144,-0.42144,-0.42144,0.51685,0.51685,-0.51685,0.51685,-0.42144,0.51685,-0.42144,0.51685,0.51685
-0.52126,-0.52126,-0.52126,-0.44181,-0.52126,-0.44181,-0.52126,0.52126,-0.44181,-0.52126,-0.44181,-0.44181,-0.44181,-0.44181,-0.44181,0.52126,-0.44181,-0.52126,-0.44181,-0.44181,-0.44181,-0.44181,-0.44181,0.52126,0.52126,-0.52126,0.52126,-0.44181,0.52126,-0.44181,0.52126,0.52126
-0.52479,-0.52479,-0.52479,-0.46227,-0.52479,-0.46227,-0.52479,0.52479,-0.46227,-0.52479,-0.46227,-0.46227,-0.46227,-0.46227,-0.46227,0.52479,-0.46227,-0.52479,-0.46227,-0.46227,-0.46227,-0.46227,-0.46227,0.52479,0.52479,-0.52479,0.52479,-0.46227,0.52479,-0.46227,0.52479,0.52479
-0.52745,-0.52745,-0.52745,-0.48281,-0.52745,-0.48281,-0.52745,0.52745,-0.48281,-0.52745,-0.48281,-0.48281,-0.48281,-0.48281,-0.48281,0.52745,-0.48281,-0.52745,-0.48281,-0.48281,-0.48281,-0.48281,-0.48281,0.52745,0.52745,-0.52745,0.52745,-0.48281,0.52745,-0.48281,0.52745,0.52745
-0.52924,-0.52924,-0.52924,-0.50338,-0.52924,-0.50338,-0.52924,0.52924,-0.50338,-0.52924,-0.50338,-0.50338,-0.50338,-0.50338,-0.50338,0.52924,-0.50338,-0.52924,-0.50338,-0.50338,-0.50338,-0.50338,-0.50338,0.52924,0.52924,-0.52924,0.52924,-0.50338,0.52924,-0.50338,0.52924,0.52924
-0.53017,-0.53017,-0.53017,-0.52398,-0.53017,-0.52398,-0.53017,0.53017,-0.52398,-0.53017,-0.52398,-0.52398,-0.52398,-0.52398,-0.52398,0.53017,-0.52398,-0.53017,-0.52398,-0.52398,-0.52398,-0.52398,-0.52398,0.53017,0.53017,-0.53017,0.53017,-0.52398,0.53017,-0.52398,0.53017,0.53017
-0.53025,-0.53025,-0.53025,-0.54456,-0.53025,-0.54456,-0.53025,0.53025,-0.54456,-0.53025,-0.54456,-0.54456,-0.54456,-0.54456,-0.54456,0.53025,-0.54456,-0.53025,-0.54456,-0.54456,-0.54456,-0.54456,-0.54456,0.53025,0.53025,-0.53025,0.53025,-0.54456,0.53025,-0.54456,0.53025,0.53025
-0.52948,-0.52948,-0.52948,-0.56512,-0.52948,-0.56512,-0.52948,0.52948,-0.56512,-0.52948,-0.56512,-0.56512,-0.56512,-0.56512,-0.56512,0.52948,-0.56512,-0.52948,-0.56512,-0.56512,-0.56512,-0.56512,-0.56512,0.52948,0.52948,-0.52948,0.52948,-0.56512,0.52948,-0.56512,0.52948,0.52948
-0.52789,-0.52789,-0.52789,-0.58562,-0.52789,-0.58562,-0.52789,0.52789,-0.58562,-0.52789,-0.58562,-0.58562,-0.58562,-0.58562,-0.58562,0.52789,-0.58562,-0.52789,-0.58562,-0.58562,-0.58562,-0.58562,-0.58562,0.52789,0.52789,-0.52789,0.52789,-0.58562,0.52789,-0.58562,0.52789,0.52789
-0.52549,-0.52549,-0.52549,-0.60605,-0.52549,-0.60605,-0.52549,0.52549,-0.60605,-0.52549,-0.60605,-0.60605,-0.60605,-0.60605,-0.60605,0.52549,-0.60605,-0.52549,-0.60605,-0.60605,-0.60605,-0.60605,-0.60605,0.52549,0.52549,-0.52549,0.52549,-0.60605,0.52549,-0.60605,0.52549,0.52549
-0.52227,-0.52227,-0.52227,-0.62637,-0.52227,-0.62637,-0.52227,0.52227,-0.62637,-0.52227,-0.62637,-0.62637,-0.62637,-0.62637,-0.62637,0.52227,-0.62637,-0.52227,-0.62637,-0.62637,-0.62637,-0.62637,-0.62637,0.52227,0.52227,-0.52227,0.52227,-0.62637,0.52227,-0.62637,0.52227,0.52227
-0.51827,-0.51827,-0.51827,-0.64657,-0.51827,-0.64657,-0.51827,0.51827,-0.64657,-0.51827,-0.64657,-0.64657,-0.64657,-0.64657,-0.64657,0.51827,-0.64657,-0.51827,-0.64657,-0.64657,-0.64657,-0.64657,-0.64657,0.51827,0.51827,-0.51827,0.51827,-0.64657,0.51827,-0.64657,0.51827,0.51827
-0.5135,-0.5135,-0.5135,-0.66663,-0.5135,-0.66663,-0.5135,0.5135,-0.66663,-0.5135,-0.66663,-0.66663,-0.66663,-0.66663,-0.66663,0.5135,-0.66663,-0.5135,-0.66663,-0.66663,-0.66663,-0.66663,-0.66663,0.5135,0.5135,-0.5135,0.5135,-0.66663,0.5135,-0.66663,0.5135,0.5135
-0.50795,-0.50795,-0.50795,-0.68651,-0.50795,-0.68651,-0.50795,0.50795,-0.68651,-0.50795,-0.68651,-0.68651,-0.68651,-0.68651,-0.68651,0.50795,-0.68651,-0.50795,-0.68651,-0.68651,-0.68651,-0.68651,-0.68651,0.50795,0.50795,-0.50795,0.50795,-0.68651,0.50795,-0.68651,0.50795,0.50795
-0.50167,-0.50167,-0.50167,-0.7062,-0.50167,-0.7062,-0.50167,0.50167,-0.7062,-0.50167,-0.7062,-0.7062,-0.7062,-0.7062,-0.7062,0.50167,-0.7062,-0.50167,-0.7062,-0.7062,-0.7062,-0.7062,-0.7062,0.50167,0.50167,-0.50167,0.50167,-0.7062,0.50167,-0.7062,0.50167,0.50167
-0.49466,-0.49466,-0.49466,-0.72568,-0.49466,-0.72568,-0.49466,0.49466,-0.72568,-0.49466,-0.72568,-0.72568,-0.72568,-0.72568,-0.72568,0.49466,-0.72568,-0.49466,-0.72568,-0.72568,-0.72568,-0.72568,-0.72568,0.49466,0.49466,-0.49466,0.49466,-0.72568,0.49466,-0.72568,0.49466,0.49466
-0.48693,-0.48693,-0.48693,-0.74493,-0.48693,-0.74493,-0.48693,0.48693,-0.74493,-0.48693,-0.74493,-0.74493,-0.74493,-0.74493,-0.74493,0.48693,-0.74493,-0.48693,-0.74493,-0.74493,-0.74493,-0.74493,-0.74493,0.48693,0.48693,-0.48693,0.48693,-0.74493,0.48693,-0.74493,0.48693,0.48693
-0.47851,-0.47851,-0.47851,-0.76393,-0.47851,-0.76393,-0.47851,0.47851,-0.76393,-0.47851,-0.76393,-0.76393,-0.76393,-0.76393,-0.76393,0.47851,-0.76393,-0.47851,-0.76393,-0.76393,-0.76393,-0.76393,-0.76393,0.47851,0.47851,-0.47851,0.47851,-0.76393,0.47851,-0.76393,0.47851,0.47851
-0.46942,-0.46942,-0.46942,-0.78266,-0.46942,-0.78266,-0.46942,0.46942,-0.78266,-0.46942,-0.78266,-0.78266,-0.78266,-0.78266,-0.78266,0.46942,-0.78266,-0.46942,-0.78266,-0.78266,-0.78266,-0.78266,-0.78266,0.46942,0.46942,-0.46942,0.46942,-0.78266,0.46942,-0.78266,0.46942,0.46942
-0.45968,-0.45968,-0.45968,-0.8011,-0.45968,-0.8011,-0.45968,0.45968,-0.8011,-0.45968,-0.8011,-0.8011,-0.8011,-0.8011,-0.8011,0.45968,-0.8011,-0.45968,-0.8011,-0.8011,-0.8011,-0.8011,-0.8011,0.45968,0.45968,-0.45968,0.45968,-0.8011,0.45968,-0.8011,0.45968,0.45968
-0.4493,-0.4493,-0.4493,-0.81924,-0.4493,-0.81924,-0.4493,0.4493,-0.81924,-0.4493,-0.81924,-0.81924,-0.81924,-0.81924,-0.81924,0.4493,-0.81924,-0.4493,-0.81924,-0.81924,-0.81924,-0.81924,-0.81924,0.4493,0.4493,-0.4493,0.4493,-0.81924,0.4493,-0.81924,0.4493,0.4493
-0.4383,-0.4383,-0.4383,-0.83704,-0.4383,-0.83704,-0.4383,0.4383,-0.83704,-0.4383,-0.83704,-0.83704,-0.83704,-0.83704,-0.83704,0.4383,-0.83704,-0.4383,-0.83704,-0.83704,-0.83704,-0.83704,-0.83704,0.4383,0.4383,-0.4383,0.4383,-0.83704,0.4383,-0.83704,0.4383,0.4383
-0.4267,-0.4267,-0.4267,-0.8545,-0.4267,-0.8545,-0.4267,0.4267,-0.8545,-0.4267,-0.8545,-0.8545,-0.8545,-0.8545,-0.8545,0.4267,-0.8545,-0.4267,-0.8545,-0.8545,-0.8545,-0.8545,-0.8545,0.4267,0.4267,-0.4267,0.4267,-0.8545,0.4267,-0.8545,0.4267,0.4267
-0.41452,-0.41452,-0.41452,-0.87159,-0.41452,-0.87159,-0.41452,0.41452,-0.87159,-0.41452,-0.87159,-0.87159,-0.87159,-0.87159,-0.87159,0.41452,-0.87159,-0.41452,-0.87159,-0.87159,-0.87159,-0.87159,-0.87159,0.41452,0.41452,-0.41452,0.41452,-0.87159,0.41452,-0.87159,0.41452,0.41452
-0.40178,-0.40178,-0.40178,-0.8883,-0.40178,-0.8883,-0.40178,0.40178,-0.8883,-0.40178,-0.8883,-0.8883,-0.8883,-0.8883,-0.8883,0.40178,-0.8883,-0.40178,-0.8883,-0.8883,-0.8883,-0.8883,-0.8883,0.40178,0.40178,-0.40178,0.40178,-0.8883,0.40178,-0.8883,0.40178,0.40178
-0.38849,-0.38849,-0.38849,-0.9046,-0.38849,-0.9046,-0.38849,0.38849,-0.9046,-0.38849,-0.9046,-0.9046,-0.9046,-0.9046,-0.9046,0.38849,-0.9046,-0.38849,-0.9046,-0.9046,-0.9046,-0.9046,-0.9046,0.38849,0.38849,-0.38849,0.38849,-0.9046,0.38849,-0.9046,0.38849,0.38849
-0.37468,-0.37468,-0.37468,-0.92048,-0.37468,-0.92048,-0.37468,0.37468,-0.92048,-0.37468,-0.92048,-0.92048,-0.92048,-0.92048,-0.92048,0.37468,-0.92048,-0.37468,-0.92048,-0.92048,-0.92048,-0.92048,-0.92048,0.37468,0.37468,-0.37468,0.37468,-0.92048,0.37468,-0.92048,0.37468,0.37468
-0.36037,-0.36037,-0.36037,-0.93592,-0.36037,-0.93592,-0.36037,0.36037,-0.93592,-0.36037,-0.93592,-0.93592,-0.93592,-0.93592,-0.93592,0.36037,-0.93592,-0.36037,-0.93592,-0.93592,-0.93592,-0.93592,-0.93592,0.36037,0.36037,-0.36037,0.36037,-0.93592,0.36037,-0.93592,0.36037,0.36037
-0.34557,-0.34557,-0.34557,-0.9509,-0.34557,-0.9509,-0.34557,0.34557,-0.9509,-0.34557,-0.9509,-0.9509,-0.9509,-0.9509,-0.9509,0.34557,-0.9509,-0.34557,-0.9509,-0.9509,-0.9509,-0.9509,-0.9509,0.34557,0.34557,-0.34557,0.34557,-0.9509,0.34557,-0.9509,0.34557,0.34557
-0.33031,-0.33031,-0.33031,-0.96541,-0.33031,-0.96541,-0.33031,0.33031,-0.96541,-0.33031,-0.96541,-0.96541,-0.96541,-0.96541,-0.96541,0.33031,-0.96541,-0.33031,-0.96541,-0.96541,-0.96541,-0.96541,-0.96541,0.33031,0.33031,-0.33031,0.33031,-0.96541,0.33031,-0.96541,0.33031,0.33031
-0.31461,-0.31461,-0.31461,-0.97943,-0.31461,-0.97943,-0.31461,0.31461,-0.97943,-0.31461,-0.97943,-0.97943,-0.97943,-0.97943,-0.97943,0.31461,-0.97943,-0.31461,-0.97943,-0.97943,-0.97943,-0.97943,-0.97943,0.31461,0.31461,-0.31461,0.31461,-0.97943,0.31461,-0.97943,0.31461,0.31461
-0.29848,-0.29848,-0.29848,-0.99293,-0.29848,-0.99293,-0.29848,0.29848,-0.99293,-0.29848,-0.99293,-0.99293,-0.99293,-0.99293,-0.99293,0.29848,-0.99293,-0.29848,-0.99293,-0.99293,-0.99293,-0.99293,-0.99293,0.29848,0.29848,-0.29848,0.29848,-0.99293,0.29848,-0.99293,0.29848,0.29848
-0.28195,-0.28195,-0.28195,-1.0059,-0.28195,-1.0059,-0.28195,0.28195,-1.0059,-0.28195,-1.0059,-1.0059,-1.0059,-1.0059,-1.0059,0.28195,-1.0059,-0.28195,-1.0059,-1.0059,-1.0059,-1.0059,-1.0059,0.28195,0.28195,-0.28195,0.28195,-1.0059,0.28195,-1.0059,0.28195,0.28195
-0.26502,-0.26502,-0.26502,-1.0183,-0.26502,-1.0183,-0.26502,0.26502,-1.0183,-0.26502,-1.0183,-1.0183,-1.0183,-1.0183,-1.0183,0.26502,-1.0183,-0.26502,-1.0183,-1.0183,-1.0183,-1.0183,-1.0183,0.26502,0.26502,-0.26502,0.26502,-1.0183,0.26502,-1.0183,0.26502,0.26502
-0.24773,-0.24773,-0.24773,-1.0302,-0.24773,-1.0302,-0.24773,0.24773,-1.0302,-0.24773,-1.0302,-1.0302,-1.0302,-1.0302,-1.0302,0.24773,-1.0302,-0.24773,-1.0302,-1.0302,-1.0302,-1.0302,-1.0302,0.24773,0.24773,-0.24773,0.24773,-1.0302,0.24773,-1.0302,0.24773,0.24773
-0.23008,-0.23008,-0.23008,-1.0414,-0.23008,-1.0414,-0.23008,0.23008,-1.0414,-0.23008,-1.0414,-1.0414,-1.0414,-1.0414,-1.0414,0.23008,-1.0414,-0.23008,-1.0414,-1.0414,-1.0414,-1.0414,-1.0414,0.23008,0.23008,-0.23008,0.23008,-1.0414,0.23008,-1.0414,0.23008,0.23008
-0.2121,-0.2121,-0.2121,-1.0521,-0.2121,-1.0521,-0.2121,0.2121,-1.0521,-0.2121,-1.0521,-1.0521,-1.0521,-1.0521,-1.0521,0.2121,-1.0521,-0.2121,-1.0521,-1.0521,-1.0521,-1.0521,-1.0521,0.2121,0.2121,-0.2121,0.2121,-1.0521,0.2121,-1.0521,0.2121,0.2121
-0.19381,-0.19381,-0.19381,-1.0621,-0.19381,-1.0621,-0.19381,0.19381,-1.0621,-0.19381,-1.0621,-1.0621,-1.0621,-1.0621,-1.0621,0.19381,-1.0621,-0.19381,-1.0621,-1.0621,-1.0621,-1.0621,-1.0621,0.19381,0.19381,-0.19381,0.19381,-1.0621,0.19381,-1.0621,0.19381,0.19381
-0.17522,-0.17522,-0.17522,-1.0715,-0.17522,-1.0715,-0.17522,0.17522,-1.0715,-0.17522,-1.0715,-1.0715,-1.0715,-1.0715,-1.0715,0.17522,-1.0715,-0.17522,-1.0715,-1.0715,-1.0715,-1.0715,-1.0715,0.17522,0.17522,-0.17522,0.17522,-1.0715,0.17522,-1.0715,0.17522,0.17522
-0.15635,-0.15635,-0.15635,-1.0802,-0.15635,-1.0802,-0.15635,0.15635,-1.0802,-0.15635,-1.0802,-1.0802,-1.0802,-1.0802,-1.0802,0.15635,-1.0802,-0.15635,-1.0802,-1.0802,-1.0802,-1.0802,-1.0802,0.15635,0.15635,-0.15635,0.15635,-1.0802,0.15635,-1.0802,0.15635,0.15635
-0.13724,-0.13724,-0.13724,-1.0882,-0.13724,-1.0882,-0.13724,0.13724,-1.0882,-0.13724,-1.0882,-1.0882,-1.0882,-1.0882,-1.0882,0.13724,-1.0882,-0.13724,-1.0882,-1.0882,-1.0882,-1.0882,-1.0882,0.13724,0.13724,-0.13724,0.13724,-1.0882,0.13724,-1.0882,0.13724,0.13724
-0.11788,-0.11788,-0.11788,-1.0956,-0.11788,-1.0956,-0.11788,0.11788,-1.0956,-0.11788,-1.0956,-1.0956,-1.0956,-1.0956,-1.0956,0.11788,-1.0956,-0.11788,-1.0956,-1.0956,-1.0956,-1.0956,-1.0956,0.11788,0.11788,-0.11788,0.11788,-1.0956,0.11788,-1.0956,0.11788,0.11788
-0.098317,-0.098317,-0.098317,-1.1022,-0.098317,-1.1022,-0.098317,0.098317,-1.1022,-0.098317,-1.1022,-1.1022,-1.1022,-1.1022,-1.1022,0.098317,-1.1022,-0.098317,-1.1022,-1.1022,-1.1022,-1.1022,-1.1022,0.098317,0.098317,-0.098317,0.098317,-1.1022,0.098317,-1.1022,0.098317,0.098317
-0.078553,-0.078553,-0.078553,-1.1081,-0.078553,-1.1081,-0.078553,0.078553,-1.1081,-0.078553,-1.1081,-1.1081,-1.1081,-1.1081,-1.1081,0.078553,-1.1081,-0.078553,-1.1081,-1.1081,-1.1081,-1.1081,-1.1081,0.078553,0.078553,-0.078553,0.078553,-1.1081,0.078553,-1.1081,0.078553,0.078553
-0.058618,-0.058618,-0.058618,-1.1133,-0.058618,-1.1133,-0.058618,0.058618,-1.1133,-0.058618,-1.1133,-1.1133,-1.1133,-1.1133,-1.1133,0.058618,-1.1133,-0.058618,-1.1133,-1.1133,-1.1133,-1.1133,-1.1133,0.058618,0.058618,-0.058618,0.058618,-1.1133,0.058618,-1.1133,0.058618,0.058618
-0.038536,-0.038536,-0.038536,-1.1177,-0.038536,-1.1177,-0.038536,0.038536,-1.1177,-0.038536,-1.1177,-1.1177,-1.1177,-1.1177,-1.1177,0.038536,-1.1177,-0.038536,-1.1177,-1.1177,-1.1177,-1.1177,-1.1177,0.038536,0.038536,-0.038536,0.038536,-1.1177,0.038536,-1.1177,0.038536,0.038536
-0.018329,-0.018329,-0.018329,-1.1213,-0.018329,-1.1213,-0.018329,0.018329,-1.1213,-0.018329,-1.1213,-1.1213,-1.1213,-1.1213,-1.1213,0.018329,-1.1213,-0.018329,-1.1213,-1.1213,-1.1213,-1.1213,-1.1213,0.018329,0.018329,-0.018329,0.018329,-1.1213,0.018329,-1.1213,0.018329,0.018329
0.0019866,0.0019866,0.0019866,-1.1242,0.0019866,-1.1242,0.0019866,-0.0019866,-1.1242,0.0019866,-1.1242,-1.1242,-1.1242,-1.1242,-1.1242,-0.0019866,-1.1242,0.0019866,-1.1242,-1.1242,-1.1242,-1.1242,-1.1242,-0.0019866,-0.0019866,0.0019866,-0.0019866,-1.1242,-0.0019866,-1.1242,-0.0019866,-0.0019866
0.022386,0.022386,0.022386,-1.1262,0.022386,-1.1262,0.022386,-0.022386,-1.1262,0.022386,-1.1262,-1.1262,-1.1262,-1.1262,-1.1262,-0.022386,-1.1262,0.022386,-1.1262,-1.1262,-1.1262,-1.1262,-1.1262,-0.022386,-0.022386,0.022386,-0.022386,-1.1262,-0.022386,-1.1262,-0.022386,-0.022386
0.042844,0.042844,0.042844,-1.1274,0.042844,-1.1274,0.042844,-0.042844,-1.1274,0.042844,-1.1274,-1.1274,-1.1274,-1.1274,-1.1274,-0.042844,-1.1274,0.042844,-1.1274,-1.1274,-1.1274,-1.1274,-1.1274,-0.042844,-0.042844,0.042844,-0.042844,-1.1274,-0.042844,-1.1274,-0.042844,-0.042844
0.063339,0.063339,0.063339,-1.1279,0.063339,-1.1279,0.063339,-0.063339,-1.1279,0.063339,-1.1279,-1.1279,-1.1279,-1.1279,-1.1279,-0.063339,-1.1279,0.063339,-1.1279,-1.1279,-1.1279,-1.1279,-1.1279,-0.063339,-0.063339,0.063339,-0.063339,-1.1279,-0.063339,-1.1279,-0.063339,-0.063339
0.083849,0.083849,0.083849,-1.1274,0.083849,-1.1274,0.083849,-0.083849,-1.1274,0.083849,-1.1274,-1.1274,-1.1274,-1.1274,-1.1274,-0.083849,-1.1274,0.083849,-1.1274,-1.1274,-1.1274,-1.1274,-1.1274,-0.083849,-0.083849,0.083849,-0.083849,-1.1274,-0.083849,-1.1274,-0.083849,-0.083849
0.10435,0.10435,0.10435,-1.1262,0.10435,-1.1262,0.10435,-0.10435,-1.1262,0.10435,-1.1262,-1.1262,-1.1262,-1.1262,-1.1262,-0.10435,-1.1262,0.10435,-1.1262,-1.1262,-1.1262,-1.1262,-1.1262,-0.10435,-0.10435,0.10435,-0.10435,-1.1262,-0.10435,-1.1262,-0.10435,-0.10435
0.12482,0.12482,0.12482,-1.1241,0.12482,-1.1241,0.12482,-0.12482,-1.1241,0.12482,-1.1241,-1.1241,-1.1241,-1.1241,-1.1241,-0.12482,-1.1241,0.12482,-1.1241,-1.1241,-1.1241,-1.1241,-1.1241,-0.12482,-0.12482,0.12482,-0.12482,-1.1241,-0.12482,-1.1241,-0.12482,-0.12482
0.14523,0.14523,0.14523,-1.1211,0.14523,-1.1211,0.14523,-0.14523,-1.1211,0.14523,-1.1211,-1.1211,-1.1211,-1.1211,-1.1211,-0.14523,-1.1211,0.14523,-1.1211,-1.1211,-1.1211,-1.1211,-1.1211,-0.14523,-0.14523,0.14523,-0.14523,-1.1211,-0.14523,-1.1211,-0.14523,-0.14523
0.16556,0.16556,0.16556,-1.1173,0.16556,-1.1173,0.16556,-0.16556,-1.1173,0.16556,-1.1173,-1.1173,-1.1173,-1.1173,-1.1173,-0.16556,-1.1173,0.16556,-1.1173,-1.1173,-1.1173,-1.1173,-1.1173,-0.16556,-0.16556,0.16556,-0.16556,-1.1173,-0.16556,-1.1173,-0.16556,-0.16556
0.18577,0.18577,0.18577,-1.1125,0.18577,-1.1125,0.18577,-0.18577,-1.1125,0.18577,-1.1125,-1.1125,-1.1125,-1.1125,-1.1125,-0.18577,-1.1125,0.18577,-1.1125,-1.1125,-1.1125,-1.1125,-1.1125,-0.18577,-0.18577,0.18577,-0.18577,-1.1125,-0.18577,-1.1125,-0.18577,-0.18577
0.20584,0.20584,0.20584,-1.107,0.20584,-1.107,0.20584,-0.20584,-1.107,0.20584,-1.107,-1.107,-1.107,-1.107,-1.107,-0.20584,-1.107,0.20584,-1.107,-1.107,-1.107,-1.107,-1.107,-0.20584,-0.20584,0.20584,-0.20584,-1.107,-0.20584,-1.107,-0.20584,-0.20584
0.22574,0.22574,0.22574,-1.1005,0.22574,-1.1005,0.22574,-0.22574,-1.1005,0.22574,-1.1005,-1.1005,-1.1005,-1.1005,-1.1005,-0.22574,-1.1005,0.22574,-1.1005,-1.1005,-1.1005,-1.1005,-1.1005,-0.22574,-0.22574,0.22574,-0.22574,-1.1005,-0.22574,-1.1005,-0.22574,-0.22574
0.24545,0.24545,0.24545,-1.0932,0.24545,-1.0932,0.24545,-0.24545,-1.0932,0.24545,-1.0932,-1.0932,-1.0932,-1.0932,-1.0932,-0.24545,-1.0932,0.24545,-1.0932,-1.0932,-1.0932,-1.0932,-1.0932,-0.24545,-0.24545,0.24545,-0.24545,-1.0932,-0.24545,-1.0932,-0.24545,-0.24545
0.26493,0.26493,0.26493,-1.085,0.26493,-1.085,0.26493,-0.26493,-1.085,0.26493,-1.085,-1.085,-1.085,-1.085,-1.085,-0.26493,-1.085,0.26493,-1.085,-1.085,-1.085,-1.085,-1.085,-0.26493,-0.26493,0.26493,-0.26493,-1.085,-0.26493,-1.085,-0.26493,-0.26493
0.28416,0.28416,0.28416,-1.076,0.28416,-1.076,0.28416,-0.28416,-1.076,0.28416,-1.076,-1.076,-1.076,-1.076,-1.076,-0.28416,-1.076,0.28416,-1.076,-1.076,-1.076,-1.076,-1.076,-0.28416,-0.28416,0.28416,-0.28416,-1.076,-0.28416,-1.076,-0.28416,-0.28416
0.30312,0.30312,0.30312,-1.066,0.30312,-1.066,0.30312,-0.30312,-1.066,0.30312,-1.066,-1.066,-1.066,-1.066,-1.066,-0.30312,-1.066,0.30312,-1.066,-1.066,-1.066,-1.066,-1.066,-0.30312,-0.30312,0.30312,-0.30312,-1.066,-0.30312,-1.066,-0.30312,-0.30312
0.32176,0.32176,0.32176,-1.0553,0.32176,-1.0553,0.32176,-0.32176,-1.0553,0.32176,-1.0553,-1.0553,-1.0553,-1.0553,-1.0553,-0.32176,-1.0553,0.32176,-1.0553,-1.0553,-1.0553,-1.0553,-1.0553,-0.32176,-0.32176,0.32176,-0.32176,-1.0553,-0.32176,-1.0553,-0.32176,-0.32176
0.34006,0.34006,0.34006,-1.0437,0.34006,-1.0437,0.34006,-0.34006,-1.0437,0.34006,-1.0437,-1.0437,-1.0437,-1.0437,-1.0437,-0.34006,-1.0437,0.34006,-1.0437,-1.0437,-1.0437,-1.0437,-1.0437,-0.34006,-0.34006,0.34006,-0.34006,-1.0437,-0.34006,-1.0437,-0.34006,-0.34006
0.35799,0.35799,0.35799,-1.0312,0.35799,-1.0312,0.35799,-0.35799,-1.0312,0.35799,-1.0312,-1.0312,-1.0312,-1.0312,-1.0312,-0.35799,-1.0312,0.35799,-1.0312,-1.0312,-1.0312,-1.0312,-1.0312,-0.35799,-0.35799,0.35799,-0.35799,-1.0312,-0.35799,-1.0312,-0.35799,-0.35799
0.37553,0.37553,0.37553,-1.0179,0.37553,-1.0179,0.37553,-0.37553,-1.0179,0.37553,-1.0179,-1.0179,-1.0179,-1.0179,-1.0179,-0.37553,-1.0179,0.37553,-1.0179,-1.0179,-1.0179,-1.0179,-1.0179,-0.37553,-0.37553,0.37553,-0.37553,-1.0179,-0.37553,-1.0179,-0.37553,-0.37553
0.39263,0.39263,0.39263,-1.0038,0.39263,-1.0038,0.39263,-0.39263,-1.0038,0.39263,-1.0038,-1.0038,-1.0038,-1.0038,-1.0038,-0.39263,-1.0038,0.39263,-1.0038,-1.0038,-1.0038,-1.0038,-1.0038,-0.39263,-0.39263,0.39263,-0.39263,-1.0038,-0.39263,-1.0038,-0.39263,-0.39263
0.40927,0.40927,0.40927,-0.98896,0.40927,-0.98896,0.40927,-0.40927,-0.98896,0.40927,-0.98896,-0.98896,-0.98896,-0.98896,-0.98896,-0.40927,-0.98896,0.40927,-0.98896,-0.98896,-0.98896,-0.98896,-0.98896,-0.40927,-0.40927,0.40927,-0.40927,-0.98896,-0.40927,-0.98896,-0.40927,-0.40927
0.42541,0.42541,0.42541,-0.97331,0.42541,-0.97331,0.42541,-0.42541,-0.97331,0.42541,-0.97331,-0.97331,-0.97331,-0.97331,-0.97331,-0.42541,-0.97331,0.42541,-0.97331,-0.97331,-0.97331,-0.97331,-0.97331,-0.42541,-0.42541,0.42541,-0.42541,-0.97331,-0.42541,-0.97331,-0.42541,-0.42541
0.44103,0.44103,0.44103,-0.95691,0.44103,-0.95691,0.44103,-0.44103,-0.95691,0.44103,-0.95691,-0.95691,-0.95691,-0.95691,-0.95691,-0.44103,-0.95691,0.44103,-0.95691,-0.95691,-0.95691,-0.95691,-0.95691,-0.44103,-0.44103,0.44103,-0.44103,-0.95691,-0.44103,-0.95691,-0.44103,-0.44103
0.45609,0.45609,0.45609,-0.93978,0.45609,-0.93978,0.45609,-0.45609,-0.93978,0.45609,-0.93978,-0.93978,-0.93978,-0.93978,-0.93978,-0.45609,-0.93978,0.45609,-0.93978,-0.93978,-0.93978,-0.93978,-0.93978,-0.45609,-0.45609,0.45609,-0.45609,-0.93978,-0.45609,-0.93978,-0.45609,-0.45609
0.47057,0.47057,0.47057,-0.92194,0.47057,-0.92194,0.47057,-0.47057,-0.92194,0.47057,-0.92194,-0.92194,-0.92194,-0.92194,-0.92194,-0.47057,-0.92194,0.47057,-0.92194,-0.92194,-0.92194,-0.92194,-0.92194,-0.47057,-0.47057,0.47057,-0.47057,-0.92194,-0.47057,-0.92194,-0.47057,-0.47057
0.48443,0.48443,0.48443,-0.90343,0.48443,-0.90343,0.48443,-0.48443,-0.90343,0.48443,-0.90343,-0.90343,-0.90343,-0.90343,-0.90343,-0.48443,-0.90343,0.48443,-0.90343,-0.90343,-0.90343,-0.90343,-0.90343,-0.48443,-0.48443,0.48443,-0.48443,-0.90343,-0.48443,-0.90343,-0.48443,-0.48443
0.49764,0.49764,0.49764,-0.88427,0.49764,-0.88427,0.49764,-0.49764,-0.88427,0.49764,-0.88427,-0.88427,-0.88427,-0.88427,-0.88427,-0.49764,-0.88427,0.49764,-0.88427,-0.88427,-0.88427,-0.88427,-0.88427,-0.49764,-0.49764,0.49764,-0.49764,-0.88427,-0.49764,-0.88427,-0.49764,-0.49764
0.51018,0.51018,0.51018,-0.86449,0.51018,-0.86449,0.51018,-0.51018,-0.86449,0.51018,-0.86449,-0.86449,-0.86449,-0.86449,-0.86449,-0.51018,-0.86449,0.51018,-0.86449,-0.86449,-0.86449,-0.86449,-0.86449,-0.51018,-0.51018,0.51018,-0.51018,-0.86449,-0.51018,-0.86449,-0.51018,-0.51018
0.52201,0.52201,0.52201,-0.84413,0.52201,-0.84413,0.52201,-0.52201,-0.84413,0.52201,-0.84413,-0.84413,-0.84413,-0.84413,-0.84413,-0.52201,-0.84413,0.52201,-0.84413,-0.84413,-0.84413,-0.84413,-0.84413,-0.52201,-0.52201,0.52201,-0.52201,-0.84413,-0.52201,-0.84413,-0.52201,-0.52201
0.53311,0.53311,0.53311,-0.82321,0.53311,-0.82321,0.53311,-0.53311,-0.82321,0.53311,-0.82321,-0.82321,-0.82321,-0.82321,-0.82321,-0.53311,-0.82321,0.53311,-0.82321,-0.82321,-0.82321,-0.82321,-0.82321,-0.53311,-0.53311,0.53311,-0.53311,-0.82321,-0.53311,-0.82321,-0.53311,-0.53311
0.54345,0.54345,0.54345,-0.80178,0.54345,-0.80178,0.54345,-0.54345,-0.80178,0.54345,-0.80178,-0.80178,-0.80178,-0.80178,-0.80178,-0.54345,-0.80178,0.54345,-0.80178,-0.80178,-0.80178,-0.80178,-0.80178,-0.54345,-0.54345,0.54345,-0.54345,-0.80178,-0.54345,-0.80178,-0.54345,-0.54345
0.553,0.553,0.553,-0.77986,0.553,-0.77986,0.553,-0.553,-0.77986,0.553,-0.77986,-0.77986,-0.77986,-0.77986,-0.77986,-0.553,-0.77986,0.553,-0.77986,-0.77986,-0.77986,-0.77986,-0.77986,-0.553,-0.553,0.553,-0.553,-0.77986,-0.553,-0.77986,-0.553,-0.553
0.56174,0.56174,0.56174,-0.7575,0.56174,-0.7575,0.56174,-0.56174,-0.7575,0.56174,-0.7575,-0.7575,-0.7575,-0.7575,-0.7575,-0.56174,-0.7575,0.56174,-0.7575,-0.7575,-0.7575,-0.7575,-0.7575,-0.56174,-0.56174,0.56174,-0.56174,-0.7575,-0.56174,-0.7575,-0.56174,-0.56174
0.56965,0.56965,0.56965,-0.73474,0.56965,-0.73474,0.56965,-0.56965,-0.73474,0.56965,-0.73474,-0.73474,-0.73474,-0.73474,-0.73474,-0.56965,-0.73474,0.56965,-0.73474,-0.73474,-0.73474,-0.73474,-0.73474,-0.56965,-0.56965,0.56965,-0.56965,-0.73474,-0.56965,-0.73474,-0.56965,-0.56965
0.5767,0.5767,0.5767,-0.71163,0.5767,-0.71163,0.5767,-0.5767,-0.71163,0.5767,-0.71163,-0.71163,-0.71163,-0.71163,-0.71163,-0.5767,-0.71163,0.5767,-0.71163,-0.71163,-0.71163,-0.71163,-0.71163,-0.5767,-0.5767,0.5767,-0.5767,-0.71163,-0.5767,-0.71163,-0.5767,-0.5767
0.58288,0.58288,0.58288,-0.68819,0.58288,-0.68819,0.58288,-0.58288,-0.68819,0.58288,-0.68819,-0.68819,-0.68819,-0.68819,-0.68819,-0.58288,-0.68819,0.58288,-0.68819,-0.68819,-0.68819,-0.68819,-0.68819,-0.58288,-0.58288,0.58288,-0.58288,-0.68819,-0.58288,-0.68819,-0.58288,-0.58288
0.58816,0.58816,0.58816,-0.66447,0.58816,-0.66447,0.58816,-0.58816,-0.66447,0.58816,-0.66447,-0.66447,-0.66447,-0.66447,-0.66447,-0.58816,-0.66447,0.58816,-0.66447,-0.66447,-0.66447,-0.66447,-0.66447,-0.58816,-0.58816,0.58816,-0.58816,-0.66447,-0.58816,-0.66447,-0.58816,-0.58816
0.59252,0.59252,0.59252,-0.64052,0.59252,-0.64052,0.59252,-0.59252,-0.64052,0.59252,-0.64052,-0.64052,-0.64052,-0.64052,-0.64052,-0.59252,-0.64052,0.59252,-0.64052,-0.64052,-0.64052,-0.64052,-0.64052,-0.59252,-0.59252,0.59252,-0.59252,-0.64052,-0.59252,-0.64052,-0.59252,-0.59252
0.59595,0.59595,0.59595,-0.61639,0.59595,-0.61639,0.59595,-0.59595,-0.61639,0.59595,-0.61639,-0.61639,-0.61639,-0.61639,-0.61639,-0.59595,-0.61639,0.59595,-0.61639,-0.61639,-0.61639,-0.61639,-0.61639,-0.59595,-0.59595,0.59595,-0.59595,-0.61639,-0.59595,-0.61639,-0.59595,-0.59595
0.59843,0.59843,0.59843,-0.59212,0.59843,-0.59212,0.59843,-0.59843,-0.59212,0.59843,-0.59212,-0.59212,-0.59212,-0.59212,-0.59212,-0.59843,-0.59212,0.59843,-0.59212,-0.59212,-0.59212,-0.59212,-0.59212,-0.59843,-0.59843,0.59843,-0.59843,-0.59212,-0.59843,-0.59212,-0.59843,-0.59843
0.59994,0.59994,0.59994,-0.56776,0.59994,-0.56776,0.59994,-0.59994,-0.56776,0.59994,-0.56776,-0.56776,-0.56776,-0.56776,-0.56776,-0.59994,-0.56776,0.59994,-0.56776,-0.56776,-0.56776,-0.56776,-0.56776,-0.59994,-0.59994,0.59994,-0.59994,-0.56776,-0.59994,-0.56776,-0.59994,-0.59994
0.60048,0.60048,0.60048,-0.54337,0.60048,-0.54337,0.60048,-0.60048,-0.54337,0.60048,-0.54337,-0.54337,-0.54337,-0.54337,-0.54337,-0.60048,-0.54337,0.60048,-0.54337,-0.54337,-0.54337,-0.54337,-0.54337,-0.60048,-0.60048,0.60048,-0.60048,-0.54337,-0.60048,-0.54337,-0.60048,-0.60048
0.60003,0.60003,0.60003,-0.51898,0.60003,-0.51898,0.60003,-0.60003,-0.51898,0.60003,-0.51898,-0.51898,-0.51898,-0.51898,-0.51898,-0.60003,-0.51898,0.60003,-0.51898,-0.51898,-0.51898,-0.51898,-0.51898,-0.60003,-0.60003,0.60003,-0.60003,-0.51898,-0.60003,-0.51898,-0.60003,-0.60003
0.59859,0.59859,0.59859,-0.49464,0.59859,-0.49464,0.59859,-0.59859,-0.49464,0.59859,-0.49464,-0.49464,-0.49464,-0.49464,-0.49464,-0.59859,-0.49464,0.59859,-0.49464,-0.49464,-0.49464,-0.49464,-0.49464,-0.59859,-0.59859,0.59859,-0.59859,-0.49464,-0.59859,-0.49464,-0.59859,-0.59859
0.59615,0.59615,0.59615,-0.47041,0.59615,-0.47041,0.59615,-0.59615,-0.47041,0.59615,-0.47041,-0.47041,-0.47041,-0.47041,-0.47041,-0.59615,-0.47041,0.59615,-0.47041,-0.47041,-0.47041,-0.47041,-0.47041,-0.59615,-0.59615,0.59615,-0.59615,-0.47041,-0.59615,-0.47041,-0.59615,-0.59615
0.59271,0.59271,0.59271,-0.44632,0.59271,-0.44632,0.59271,-0.59271,-0.44632,0.59271,-0.44632,-0.44632,-0.44632,-0.44632,-0.44632,-0.59271,-0.44632,0.59271,-0.44632,-0.44632,-0.44632,-0.44632,-0.44632,-0.59271,-0.59271,0.59271,-0.59271,-0.44632,-0.59271,-0.44632,-0.59271,-0.59271
0.58827,0.58827,0.58827,-0.42244,0.58827,-0.42244,0.58827,-0.58827,-0.42244,0.58827,-0.42244,-0.42244,-0.42244,-0.42244,-0.42244,-0.58827,-0.42244,0.58827,-0.42244,-0.42244,-0.42244,-0.42244,-0.42244,-0.58827,-0.58827,0.58827,-0.58827,-0.42244,-0.58827,-0.42244,-0.58827,-0.58827
0.58283,0.58283,0.58283,-0.3988,0.58283,-0.3988,0.58283,-0.58283,-0.3988,0.58283,-0.3988,-0.3988,-0.3988,-0.3988,-0.3988,-0.58283,-0.3988,0.58283,-0.3988,-0.3988,-0.3988,-0.3988,-0.3988,-0.58283,-0.58283,0.58283,-0.58283,-0.3988,-0.58283,-0.3988,-0.58283,-0.58283
0.5764,0.5764,0.5764,-0.37546,0.5764,-0.37546,0.5764,-0.5764,-0.37546,0.5764,-0.37546,-0.37546,-0.37546,-0.37546,-0.37546,-0.5764,-0.37546,0.5764,-0.37546,-0.37546,-0.37546,-0.37546,-0.37546,-0.5764,-0.5764,0.5764,-0.5764,-0.37546,-0.5764,-0.37546,-0.5764,-0.5764
0.56896,0.56896,0.56896,-0.35246,0.56896,-0.35246,0.56896,-0.56896,-0.35246,0.56896,-0.35246,-0.35246,-0.35246,-0.35246,-0.35246,-0.56896,-0.35246,0.56896,-0.35246,-0.35246,-0.35246,-0.35246,-0.35246,-0.56896,-0.56896,0.56896,-0.56896,-0.35246,-0.56896,-0.35246,-0.56896,-0.56896
0.56054,0.56054,0.56054,-0.32986,0.56054,-0.32986,0.56054,-0.56054,-0.32986,0.56054,-0.32986,-0.32986,-0.32986,-0.32986,-0.32986,-0.56054,-0.32986,0.56054,-0.32986,-0.32986,-0.32986,-0.32986,-0.32986,-0.56054,-0.56054,0.56054,-0.56054,-0.32986,-0.56054,-0.32986,-0.56054,-0.56054
0.55115,0.55115,0.55115,-0.30769,0.55115,-0.30769,0.55115,-0.55115,-0.30769,0.55115,-0.30769,-0.30769,-0.30769,-0.30769,-0.30769,-0.55115,-0.30769,0.55115,-0.30769,-0.30769,-0.30769,-0.30769,-0.30769,-0.55115,-0.55115,0.55115,-0.55115,-0.30769,-0.55115,-0.30769,-0.55115,-0.55115
0.54079,0.54079,0.54079,-0.286,0.54079,-0.286,0.54079,-0.54079,-0.286,0.54079,-0.286,-0.286,-0.286,-0.286,-0.286,-0.54079,-0.286,0.54079,-0.286,-0.286,-0.286,-0.286,-0.286,-0.54079,-0.54079,0.54079,-0.54079,-0.286,-0.54079,-0.286,-0.54079,-0.54079
0.52949,0.52949,0.52949,-0.26483,0.52949,-0.26483,0.52949,-0.52949,-0.26483,0.52949,-0.26483,-0.26483,-0.26483,-0.26483,-0.26483,-0.52949,-0.26483,0.52949,-0.26483,-0.26483,-0.26483,-0.26483,-0.26483,-0.52949,-0.52949,0.52949,-0.52949,-0.26483,-0.52949,-0.26483,-0.52949,-0.52949
0.51725,0.51725,0.51725,-0.24423,0.51725,-0.24423,0.51725,-0.51725,-0.24423,0.51725,-0.24423,-0.24423,-0.24423,-0.24423,-0.24423,-0.51725,-0.24423,0.51725,-0.24423,-0.24423,-0.24423,-0.24423,-0.24423,-0.51725,-0.51725,0.51725,-0.51725,-0.24423,-0.51725,-0.24423,-0.51725,-0.51725
0.50411,0.50411,0.50411,-0.22424,0.50411,-0.22424,0.50411,-0.50411,-0.22424,0.50411,-0.22424,-0.22424,-0.22424,-0.22424,-0.22424,-0.50411,-0.22424,0.50411,-0.22424,-0.22424,-0.22424,-0.22424,-0.22424,-0.50411,-0.50411,0.50411,-0.50411,-0.22424,-0.50411,-0.22424,-0.50411,-0.50411
0.49007,0.49007,0.49007,-0.2049,0.49007,-0.2049,0.49007,-0.49007,-0.2049,0.49007,-0.2049,-0.2049,-0.2049,-0.2049,-0.2049,-0.49007,-0.2049,0.49007,-0.2049,-0.2049,-0.2049,-0.2049,-0.2049,-0.49007,-0.49007,0.49007,-0.49007,-0.2049,-0.49007,-0.2049,-0.49007,-0.49007
0.47517,0.47517,0.47517,-0.18624,0.47517,-0.18624,0.47517,-0.47517,-0.18624,0.47517,-0.18624,-0.18624,-0.18624,-0.18624,-0.18624,-0.47517,-0.18624,0.47517,-0.18624,-0.18624,-0.18624,-0.18624,-0.18624,-0.47517,-0.47517,0.47517,-0.47517,-0.18624,-0.47517,-0.18624,-0.47517,-0.47517
0.45942,0.45942,0.45942,-0.1683,0.45942,-0.1683,0.45942,-0.45942,-0.1683,0.45942,-0.1683,-0.1683,-0.1683,-0.1683,-0.1683,-0.45942,-0.1683,0.45942,-0.1683,-0.1683,-0.1683,-0.1683,-0.1683,-0.45942,-0.45942,0.45942,-0.45942,-0.1683,-0.45942,-0.1683,-0.45942,-0.45942
0.44287,0.44287,0.44287,-0.15112,0.44287,-0.15112,0.44287,-0.44287,-0.15112,0.44287,-0.15112,-0.15112,-0.15112,-0.15112,-0.15112,-0.44287,-0.15112,0.44287,-0.15112,-0.15112,-0.15112,-0.15112,-0.15112,-0.44287,-0.44287,0.44287,-0.44287,-0.15112,-0.44287,-0.15112,-0.44287,-0.44287
0.42554,0.42554,0.42554,-0.13472,0.42554,-0.13472,0.42554,-0.42554,-0.13472,0.42554,-0.13472,-0.13472,-0.13472,-0.13472,-0.13472,-0.42554,-0.13472,0.42554,-0.13472,-0.13472,-0.13472,-0.13472,-0.13472,-0.42554,-0.42554,0.42554,-0.42554,-0.13472,-0.42554,-0.13472,-0.42554,-0.42554
0.40746,0.40746,0.40746,-0.11914,0.40746,-0.11914,0.40746,-0.40746,-0.11914,0.40746,-0.11914,-0.11914,-0.11914,-0.11914,-0.11914,-0.40746,-0.11914,0.40746,-0.11914,-0.11914,-0.11914,-0.11914,-0.11914,-0.40746,-0.40746,0.40746,-0.40746,-0.11914,-0.40746,-0.11914,-0.40746,-0.40746
0.38866,0.38866,0.38866,-0.1044,0.38866,-0.1044,0.38866,-0.38866,-0.1044,0.38866,-0.1044,-0.1044,-0.1044,-0.1044,-0.1044,-0.38866,-0.1044,0.38866,-0.1044,-0.1044,-0.1044,-0.1044,-0.1044,-0.38866,-0.38866,0.38866,-0.38866,-0.1044,-0.38866,-0.1044,-0.38866,-0.38866
0.36919,0.36919,0.36919,-0.090541,0.36919,-0.090541,0.36919,-0.36919,-0.090541,0.36919,-0.090541,-0.090541,-0.090541,-0.090541,-0.090541,-0.36919,-0.090541,0.36919,-0.090541,-0.090541,-0.090541,-0.090541,-0.090541,-0.36919,-0.36919,0.36919,-0.36919,-0.090541,-0.36919,-0.090541,-0.36919,-0.36919
0.34907,0.34907,0.34907,-0.077578,0.34907,-0.077578,0.34907,-0.34907,-0.077578,0.34907,-0.077578,-0.077578,-0.077578,-0.077578,-0.077578,-0.34907,-0.077578,0.34907,-0.077578,-0.077578,-0.077578,-0.077578,-0.077578,-0.34907,-0.34907,0.34907,-0.34907,-0.077578,-0.34907,-0.077578,-0.34907,-0.34907
0.32836,0.32836,0.32836,-0.065532,0.32836,-0.065532,0.32836,-0.32836,-0.065532,0.32836,-0.065532,-0.065532,-0.065532,-0.065532,-0.065532,-0.32836,-0.065532,0.32836,-0.065532,-0.065532,-0.065532,-0.065532,-0.065532,-0.32836,-0.32836,0.32836,-0.32836,-0.065532,-0.32836,-0.065532,-0.32836,-0.32836
0.30708,0.30708,0.30708,-0.054424,0.30708,-0.054424,0.30708,-0.30708,-0.054424,0.30708,-0.054424,-0.054424,-0.054424,-0.054424,-0.054424,-0.30708,-0.054424,0.30708,-0.054424,-0.054424,-0.054424,-0.054424,-0.054424,-0.30708,-0.30708,0.30708,-0.30708,-0.054424,-0.30708,-0.054424,-0.30708,-0.30708
0.28529,0.28529,0.28529,-0.044268,0.28529,-0.044268,0.28529,-0.28529,-0.044268,0.28529,-0.044268,-0.044268,-0.044268,-0.044268,-0.044268,-0.28529,-0.044268,0.28529,-0.044268,-0.044268,-0.044268,-0.044268,-0.044268,-0.28529,-0.28529,0.28529,-0.28529,-0.044268,-0.28529,-0.044268,-0.28529,-0.28529
0.26302,0.26302,0.26302,-0.035084,0.26302,-0.035084,0.26302,-0.26302,-0.035084,0.26302,-0.035084,-0.035084,-0.035084,-0.035084,-0.035084,-0.26302,-0.035084,0.26302,-0.035084,-0.035084,-0.035084,-0.035084,-0.035084,-0.26302,-0.26302,0.26302,-0.26302,-0.035084,-0.26302,-0.035084,-0.26302,-0.26302
0.24032,0.24032,0.24032,-0.026881,0.24032,-0.026881,0.24032,-0.24032,-0.026881,0.24032,-0.026881,-0.026881,-0.026881,-0.026881,-0.026881,-0.24032,-0.026881,0.24032,-0.026881,-0.026881,-0.026881,-0.026881,-0.026881,-0.24032,-0.24032,0.24032,-0.24032,-0.026881,-0.24032,-0.026881,-0.24032,-0.24032
0.21724,0.21724,0.21724,-0.01967,0.21724,-0.01967,0.21724,-0.21724,-0.01967,0.21724,-0.01967,-0.01967,-0.01967,-0.01967,-0.01967,-0.21724,-0.01967,0.21724,-0.01967,-0.01967,-0.01967,-0.01967,-0.01967,-0.21724,-0.21724,0.21724,-0.21724,-0.01967,-0.21724,-0.01967,-0.21724,-0.21724
0.19382,0.19382,0.19382,-0.013461,0.19382,-0.013461,0.19382,-0.19382,-0.013461,0.19382,-0.013461,-0.013461,-0.013461,-0.013461,-0.013461,-0.19382,-0.013461,0.19382,-0.013461,-0.013461,-0.013461,-0.013461,-0.013461,-0.19382,-0.19382,0.19382,-0.19382,-0.013461,-0.19382,-0.013461,-0.19382,-0.19382
0.1701,0.1701,0.1701,-0.0082623,0.1701,-0.0082623,0.1701,-0.1701,-0.0082623,0.1701,-0.0082623,-0.0082623,-0.0082623,-0.0082623,-0.0082623,-0.1701,-0.0082623,0.1701,-0.0082623,-0.0082623,-0.0082623,-0.0082623,-0.0082623,-0.1701,-0.1701,0.1701,-0.1701,-0.0082623,-0.1701,-0.0082623,-0.1701,-0.1701
0.14614,0.14614,0.14614,-0.0040729,0.14614,-0.0040729,0.14614,-0.14614,-0.0040729,0.14614,-0.0040729,-0.0040729,-0.0040729,-0.0040729,-0.0040729,-0.14614,-0.0040729,0.14614,-0.0040729,-0.0040729,-0.0040729,-0.0040729,-0.0040729,-0.14614,-0.14614,0.14614,-0.14614,-0.0040729,-0.14614,-0.0040729,-0.14614,-0.14614
0.12198,0.12198,0.12198,-0.00089207,0.12198,-0.00089207,0.12198,-0.12198,-0.00089207,0.12198,-0.00089207,-0.00089207,-0.00089207,-0.00089207,-0.00089207,-0.12198,-0.00089207,0.12198,-0.00089207,-0.00089207,-0.00089207,-0.00089207,-0.00089207,-0.12198,-0.12198,0.12198,-0.12198,-0.00089207,-0.12198,-0.00089207,-0.12198,-0.12198
0.097685,0.097685,0.097685,0.0012826,0.097685,0.0012826,0.097685,-0.097685,0.0012826,0.097685,0.0012826,0.0012826,0.0012826,0.0012826,0.0012826,-0.097685,0.0012826,0.097685,0.0012826,0.0012826,0.0012826,0.0012826,0.0012826,-0.097685,-0.097685,0.097685,-0.097685,0.0012826,-0.097685,0.0012826,-0.097685,-0.097685
0.073287,0.073287,0.073287,0.0024515,0.073287,0.0024515,0.073287,-0.073287,0.0024515,0.073287,0.0024515,0.0024515,0.0024515,0.0024515,0.0024515,-0.073287,0.0024515,0.073287,0.0024515,0.0024515,0.0024515,0.0024515,0.0024515,-0.073287,-0.073287,0.073287,-0.073287,0.0024515,-0.073287,0.0024515,-0.073287,-0.073287
0.048842,0.048842,0.048842,0.0026225,0.048842,0.0026225,0.048842,-0.048842,0.0026225,0.048842,0.0026225,0.0026225,0.0026225,0.0026225,0.0026225,-0.048842,0.0026225,0.048842,0.0026225,0.0026225,0.0026225,0.0026225,0.0026225,-0.048842,-0.048842,0.048842,-0.048842,0.0026225,-0.048842,0.0026225,-0.048842,-0.048842
0.024397,0.024397,0.024397,0.0018019,0.024397,0.0018019,0.024397,-0.024397,0.0018019,0.024397,0.0018019,0.0018019,0.0018019,0.0018019,0.0018019,-0.024397,0.0018019,0.024397,0.0018019,0.0018019,0.0018019,0.0018019,0.0018019,-0.024397,-0.024397,0.024397,-0.024397,0.0018019,-0.024397,0.0018019,-0.024397,-0.024397
2.8449e-16,2.8449e-16,2.8449e-16,7.4094e-16,2.8449e-16,4.8681e-16,2.8449e-16,-4.2327e-16,7.4094e-16,2.8449e-16,7.4094e-16,7.4094e-16,7.4094e-16,4.8681e-16,7.4094e-16,-4.2327e-16,4.8681e-16,2.8449e-16,4.8681e-16,7.4094e-16,4.8681e-16,4.8681e-16,4.8681e-16,-4.2327e-16,-4.2327e-16,2.8449e-16,-4.2327e-16,7.4094e-16,-4.2327e-16,4.8681e-16,-4.2327e-16,-4.2327e-16
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Fig/csv/2D_Lie_0-2_0-2_W.csv <==
0.5,158.5,-0.029334,0.029334,158
1,-0.024288,-0.0027581,-0.0027581,0.024288
2,-0.024143,-0.0037124,-0.0037124,0.024143
3,-0.02396,-0.0046591,-0.0046591,0.02396
4,-0.023724,-0.0055825,-0.0055825,0.023724
5,-0.023445,-0.0064891,-0.0064891,0.023445
6,-0.023125,-0.0073776,-0.0073776,0.023125
7,-0.022747,-0.0082292,-0.0082292,0.022747
8,-0.02233,-0.0090601,-0.0090601,0.02233
9,-0.021876,-0.0098702,-0.0098702,0.021876
10,-0.021387,-0.010658,-0.010658,0.021387
11,-0.020861,-0.011419,-0.011419,0.020861
12,-0.020302,-0.012155,-0.012155,0.020302
13,-0.019708,-0.012861,-0.012861,0.019708
14,-0.019077,-0.013533,-0.013533,0.019077
15,-0.018415,-0.014175,-0.014175,0.018415
16,-0.017725,-0.014787,-0.014787,0.017725
17,-0.017006,-0.015366,-0.015366,0.017006
18,-0.016265,-0.015917,-0.015917,0.016265
19,-0.015503,-0.016438,-0.016438,0.015503
20,-0.014715,-0.016922,-0.016922,0.014715
21,-0.013915,-0.017381,-0.017381,0.013915
22,-0.013098,-0.017808,-0.017808,0.013098
23,-0.012262,-0.0182,-0.0182,0.012262
24,-0.011417,-0.018563,-0.018563,0.011417
25,-0.010559,-0.018893,-0.018893,0.010559
26,-0.0096951,-0.019195,-0.019195,0.0096951
27,-0.0088221,-0.019465,-0.019465,0.0088221
28,-0.0079444,-0.019705,-0.019705,0.0079444
29,-0.0070664,-0.019919,-0.019919,0.0070664
30,-0.0061806,-0.020097,-0.020097,0.0061806
31,-0.0052922,-0.020244,-0.020244,0.0052922
32,-0.0044082,-0.020366,-0.020366,0.0044082
33,-0.0035322,-0.020465,-0.020465,0.0035322
34,-0.0026561,-0.020533,-0.020533,0.0026561
35,-0.0017871,-0.020575,-0.020575,0.0017871
36,-0.00092887,-0.020595,-0.020595,0.00092887
37,-7.8118e-05,-0.020588,-0.020588,7.8118e-05
38,0.00076173,-0.020558,-0.020558,-0.00076173
39,0.0015932,-0.020501,-0.020501,-0.0015932
40,0.0024047,-0.020428,-0.020428,-0.0024047
41,0.0032116,-0.020324,-0.020324,-0.0032116
42,0.0040037,-0.020198,-0.020198,-0.0040037
43,0.0047749,-0.020055,-0.020055,-0.0047749
44,0.0055404,-0.019882,-0.019882,-0.0055404
45,0.0062852,-0.019692,-0.019692,-0.0062852
46,0.0070124,-0.019482,-0.019482,-0.0070124
47,0.0077264,-0.019248,-0.019248,-0.0077264
48,0.0084187,-0.018997,-0.018997,-0.0084187
49,0.009089,-0.018731,-0.018731,-0.009089
50,0.0097444,-0.018442,-0.018442,-0.0097444
51,0.010381,-0.018134,-0.018134,-0.010381
52,0.011,-0.017805,-0.017805,-0.011
53,0.011601,-0.017457,-0.017457,-0.011601
54,0.01218,-0.017092,-0.017092,-0.01218
55,0.01274,-0.016709,-0.016709,-0.01274
56,0.013285,-0.016303,-0.016303,-0.013285
57,0.01381,-0.015879,-0.015879,-0.01381
58,0.014315,-0.015437,-0.015437,-0.014315
59,0.014797,-0.014981,-0.014981,-0.014797
60,0.015255,-0.014512,-0.014512,-0.015255
61,0.015701,-0.014017,-0.014017,-0.015701
62,0.01613,-0.013501,-0.013501,-0.01613
63,0.016537,-0.012969,-0.012969,-0.016537
64,0.016925,-0.012418,-0.012418,-0.016925
65,0.017295,-0.011848,-0.011848,-0.017295
66,0.017644,-0.011261,-0.011261,-0.017644
67,0.017981,-0.010649,-0.010649,-0.017981
68,0.018292,-0.010026,-0.010026,-0.018292
69,0.018589,-0.0093794,-0.0093794,-0.018589
70,0.018867,-0.0087147,-0.0087147,-0.018867
71,0.019118,-0.0080396,-0.0080396,-0.019118
72,0.019352,-0.0073454,-0.0073454,-0.019352
73,0.019567,-0.0066325,-0.0066325,-0.019567
74,0.019764,-0.0059009,-0.0059009,-0.019764
75,0.019936,-0.0051585,-0.0051585,-0.019936
76,0.020081,-0.0044049,-0.0044049,-0.020081
77,0.020207,-0.0036347,-0.0036347,-0.020207
78,0.020315,-0.0028468,-0.0028468,-0.020315
79,0.020399,-0.0020474,-0.0020474,-0.020399
80,0.020458,-0.001238,-0.001238,-0.020458
81,0.020495,-0.00041654,-0.00041654,-0.020495
82,0.020509,0.00041729,0.00041729,-0.020509
83,0.0205,0.0012604,0.0012604,-0.0205
84,0.020469,0.0021154,0.0021154,-0.020469
85,0.020411,0.0029754,0.0029754,-0.020411
86,0.020327,0.0038403,0.0038403,-0.020327
87,0.020211,0.0047047,0.0047047,-0.020211
88,0.02007,0.0055742,0.0055742,-0.02007
89,0.019906,0.0064485,0.0064485,-0.019906
90,0.019707,0.0073156,0.0073156,-0.019707
91,0.019481,0.0081825,0.0081825,-0.019481
92,0.019235,0.0090555,0.0090555,-0.019235
93,0.018957,0.0099204,0.0099204,-0.018957
94,0.018641,0.01077,0.01077,-0.018641
95,0.018299,0.011616,0.011616,-0.018299
96,0.017933,0.012456,0.012456,-0.017933
97,0.017536,0.013283,0.013283,-0.017536
98,0.017101,0.014088,0.014088,-0.017101
99,0.016636,0.014877,0.014877,-0.016636
100,0.016143,0.015649,0.015649,-0.016143
101,0.015617,0.0164,0.0164,-0.015617
102,0.015065,0.017132,0.017132,-0.015065
103,0.014479,0.017837,0.017837,-0.014479
104,0.013858,0.018511,0.018511,-0.013858
105,0.013212,0.01916,0.01916,-0.013212
106,0.012538,0.019781,0.019781,-0.012538
107,0.011832,0.020366,0.020366,-0.011832
108,0.011097,0.020915,0.020915,-0.011097
109,0.010339,0.021434,0.021434,-0.010339
110,0.0095537,0.021915,0.021915,-0.0095537
111,0.008743,0.022357,0.022357,-0.008743
112,0.0079092,0.022759,0.022759,-0.0079092
113,0.0070504,0.023119,0.023119,-0.0070504
114,0.0061738,0.023439,0.023439,-0.0061738
115,0.0052783,0.023716,0.023716,-0.0052783
116,0.0043631,0.023948,0.023948,-0.0043631
117,0.0034302,0.024133,0.024133,-0.0034302
118,0.0024801,0.02427,0.02427,-0.0024801
119,0.0015139,0.024357,0.024357,-0.0015139
120,0.00053589,0.024396,0.024396,-0.00053589
121,-0.00044736,0.024391,0.024391,0.00044736
122,-0.0014403,0.024336,0.024336,0.0014403
123,-0.00244,0.024232,0.024232,0.00244
124,-0.0034382,0.024083,0.024083,0.0034382
125,-0.0044402,0.023884,0.023884,0.0044402
126,-0.0054409,0.023637,0.023637,0.0054409
127,-0.0064358,0.023344,0.023344,0.0064358
128,-0.0074323,0.022997,0.022997,0.0074323
129,-0.0084221,0.022603,0.022603,0.0084221
130,-0.0093929,0.022172,0.022172,0.0093929
131,-0.010355,0.021692,0.021692,0.010355
132,-0.011305,0.021165,0.021165,0.011305
133,-0.012235,0.020599,0.020599,0.012235
134,-0.013146,0.019992,0.019992,0.013146
135,-0.014037,0.019344,0.019344,0.014037
136,-0.014902,0.01866,0.01866,0.014902
137,-0.015745,0.017935,0.017935,0.015745
138,-0.016552,0.017184,0.017184,0.016552
139,-0.017331,0.016399,0.016399,0.017331
140,-0.018084,0.015577,0.015577,0.018084
141,-0.018793,0.014737,0.014737,0.018793
142,-0.019473,0.013862,0.013862,0.019473
143,-0.020116,0.012963,0.012963,0.020116
144,-0.020716,0.012046,0.012046,0.020716
145,-0.021276,0.011108,0.011108,0.021276
146,-0.021792,0.010156,0.010156,0.021792
147,-0.022269,0.0091844,0.0091844,0.022269
148,-0.022699,0.0082021,0.0082021,0.022699
149,-0.023082,0.0072111,0.0072111,0.023082
150,-0.023421,0.0062097,0.0062097,0.023421
151,-0.023718,0.0051984,0.0051984,0.023718
152,-0.023961,0.0041894,0.0041894,0.023961
153,-0.024155,0.0031808,0.0031808,0.024155
154,-0.024299,0.0021746,0.0021746,0.024299
155,-0.024398,0.0011689,0.0011689,0.024398
156,-0.024445,0.00017099,0.00017099,0.024445
157,-0.024445,-0.00082057,-0.00082057,0.024445
158,-0.024397,-0.0018019,-0.0018019,0.024397


==> Fig/csv/2D_Lie_0-2_0-2_contour.csv <==
0.35819,112
1.25,1.4563
1.2393,1.4515
1.2323,1.4485
1.2146,1.4414
1.1997,1.4359
1.197,1.4349
1.1793,1.4291
1.1616,1.4238
1.1482,1.4202
1.1439,1.4191
1.1263,1.415
1.1086,1.4115
1.0909,1.4085
1.0732,1.406
1.0597,1.4045
1.0556,1.4041
1.0379,1.4027
1.0202,1.4019
1.0025,1.4015
0.98485,1.4017
0.96717,1.4024
0.94949,1.4037
0.94047,1.4045
0.93182,1.4054
0.91414,1.4077
0.89646,1.4106
0.87879,1.414
0.86111,1.4179
0.85186,1.4202
0.84343,1.4224
0.82576,1.4275
0.80808,1.4331
0.80036,1.4359
0.7904,1.4395
0.77273,1.4464
0.76066,1.4515
0.75505,1.454
0.73737,1.4623
0.72759,1.4672
0.7197,1.4713
0.70202,1.481
0.69888,1.4828
0.68434,1.4916
0.67351,1.4985
0.66667,1.503
0.65057,1.5141
0.64899,1.5153
0.63131,1.5286
0.62977,1.5298
0.61364,1.543
0.61073,1.5455
0.59596,1.5585
0.59316,1.5611
0.57828,1.5754
0.57687,1.5768
0.56176,1.5924
0.56061,1.5937
0.54776,1.6081
0.54293,1.6137
0.53467,1.6237
0.52525,1.6356
0.52239,1.6394
0.51097,1.6551
0.50758,1.6599
0.50032,1.6707
0.49028,1.6864
0.4899,1.687
0.48104,1.702
0.47229,1.7177
0.47222,1.7178
0.46428,1.7333
0.45672,1.749
0.45455,1.7538
0.44979,1.7646
0.44336,1.7803
0.43738,1.796
0.43687,1.7974
0.43199,1.8116
0.42705,1.8273
0.42253,1.8429
0.41919,1.8557
0.41847,1.8586
0.41492,1.8742
0.41179,1.8899
0.40908,1.9056
0.40678,1.9212
0.40489,1.9369
0.40342,1.9525
0.40237,1.9682
0.40173,1.9838
0.40152,1.9993
0.40151,1.9995
0.40152,1.9997
0.40171,2.0152
0.40232,2.0308
0.40334,2.0465
0.40478,2.0621
0.40664,2.0778
0.40891,2.0934
0.4116,2.1091
0.41471,2.1247
0.41823,2.1404
0.41919,2.1442
0.42226,2.1561
0.42674,2.1717
0.43166,2.1874
0.43687,2.2026
0.437,2.203
0.44296,2.2187
0.44936,2.2343
0.45455,2.2462
0.45625,2.25
0.71637,140
1.25,1.1914
1.2323,1.1861
1.2295,1.1854
1.2146,1.1813
1.197,1.1769
1.1793,1.1728
1.1641,1.1697
1.1616,1.1692
1.1439,1.166
1.1263,1.1631
1.1086,1.1606
1.0909,1.1585
1.0732,1.1568
1.0556,1.1555
1.0379,1.1545
1.0256,1.154
1.0202,1.1539
1.0025,1.1536
0.98485,1.1538
0.9746,1.154
0.96717,1.1543
0.94949,1.1551
0.93182,1.1564
0.91414,1.158
0.89646,1.16
0.87879,1.1624
0.86111,1.1651
0.84343,1.1682
0.83602,1.1697
0.82576,1.1718
0.80808,1.1757
0.7904,1.18
0.77273,1.1847
0.77047,1.1854
0.75505,1.1899
0.73737,1.1954
0.72078,1.201
0.7197,1.2014
0.70202,1.2078
0.68434,1.2147
0.67954,1.2167
0.66667,1.2221
0.64899,1.2299
0.64366,1.2323
0.63131,1.2382
0.61364,1.247
0.61167,1.248
0.59596,1.2563
0.58277,1.2636
0.57828,1.2662
0.56061,1.2766
0.55627,1.2793
0.54293,1.2877
0.53181,1.2949
0.52525,1.2993
0.509,1.3106
0.50758,1.3116
0.4899,1.3246
0.48774,1.3263
0.47222,1.3384
0.4678,1.3419
0.45455,1.3529
0.44901,1.3576
0.43687,1.3682
0.43126,1.3732
0.41919,1.3844
0.41447,1.3889
0.40152,1.4015
0.39854,1.4045
0.38384,1.4197
0.3834,1.4202
0.36907,1.4359
0.36616,1.4391
0.35544,1.4515
0.34848,1.4598
0.34243,1.4672
0.33081,1.4818
0.33001,1.4828
0.31825,1.4985
0.31313,1.5055
0.30701,1.5141
0.29625,1.5298
0.29545,1.531
0.28608,1.5455
0.27778,1.5587
0.27631,1.5611
0.26708,1.5768
0.2601,1.5891
0.25823,1.5924
0.24987,1.6081
0.24242,1.6226
0.24185,1.6237
0.23433,1.6394
0.22712,1.6551
0.22475,1.6604
0.22034,1.6707
0.21392,1.6864
0.20781,1.702
0.20707,1.704
0.20213,1.7177
0.19677,1.7333
0.19171,1.749
0.18939,1.7566
0.18702,1.7646
0.18267,1.7803
0.17862,1.796
0.17487,1.8116
0.17172,1.8259
0.17143,1.8273
0.16835,1.8429
0.16555,1.8586
0.16306,1.8742
0.16085,1.8899
0.15894,1.9056
0.15732,1.9212
0.15599,1.9369
0.15496,1.9525
0.15421,1.9682
0.15404,1.9742
0.15377,1.9838
0.15362,1.9995
0.15375,2.0152
0.15404,2.0259
0.15418,2.0308
0.1549,2.0465
0.15591,2.0621
0.15722,2.0778
0.15882,2.0934
0.16072,2.1091
0.1629,2.1247
0.16538,2.1404
0.16816,2.1561
0.17122,2.1717
0.17172,2.174
0.17464,2.1874
0.17837,2.203
0.1824,2.2187
0.18673,2.2343
0.18939,2.2434
0.1914,2.25
1.0746,159
1.25,0.99401
1.2323,0.98979
1.2146,0.98588
1.197,0.98228
1.1945,0.98182
1.1793,0.97904
1.1616,0.9761
1.1439,0.97347
1.1263,0.97114
1.1086,0.96912
1.0909,0.9674
1.0755,0.96616
1.0732,0.96599
1.0556,0.96489
1.0379,0.9641
1.0202,0.96361
1.0025,0.96342
0.98485,0.96352
0.96717,0.96393
0.94949,0.96464
0.93182,0.96564
0.92481,0.96616
0.91414,0.96696
0.89646,0.96859
0.87879,0.97053
0.86111,0.97277
0.84343,0.97532
0.82576,0.97817
0.80808,0.98132
0.80553,0.98182
0.7904,0.98482
0.77273,0.98865
0.75505,0.99278
0.73737,0.99722
0.73641,0.99747
0.7197,1.002
0.70202,1.0072
0.68434,1.0126
0.6828,1.0131
0.66667,1.0185
0.64899,1.0247
0.63775,1.0288
0.63131,1.0312
0.61364,1.0381
0.59822,1.0444
0.59596,1.0454
0.57828,1.0531
0.56284,1.0601
0.56061,1.0611
0.54293,1.0696
0.53068,1.0758
0.52525,1.0785
0.50758,1.0878
0.50105,1.0914
0.4899,1.0976
0.4735,1.1071
0.47222,1.1078
0.45455,1.1185
0.44785,1.1227
0.43687,1.1297
0.42371,1.1384
0.41919,1.1414
0.40152,1.1536
0.40092,1.154
0.38384,1.1664
0.37944,1.1697
0.36616,1.1798
0.35904,1.1854
0.34848,1.1938
0.33963,1.201
0.33081,1.2084
0.32113,1.2167
0.31313,1.2237
0.30348,1.2323
0.29545,1.2397
0.2866,1.248
0.27778,1.2564
0.27045,1.2636
0.2601,1.274
0.25497,1.2793
0.24242,1.2925
0.24012,1.2949
0.22588,1.3106
0.22475,1.3119
0.21224,1.3263
0.20707,1.3324
0.19912,1.3419
0.18939,1.3539
0.18649,1.3576
0.17437,1.3732
0.17172,1.3767
0.16273,1.3889
0.15404,1.401
0.1515,1.4045
0.14074,1.4202
0.13636,1.4267
0.13039,1.4359
0.12041,1.4515
0.11869,1.4543
0.11086,1.4672
0.10163,1.4828
0.10101,1.4839
0.092831,1.4985
0.084317,1.5141
0.083333,1.516
0.076212,1.5298
0.06839,1.5455
0.065657,1.5511
0.060923,1.5611
0.053768,1.5768
0.04798,1.5899
0.046892,1.5924
0.040379,1.6081
0.03412,1.6237
0.030303,1.6337
0.028156,1.6394
0.022512,1.6551
0.017118,1.6707
0.012626,1.6844
0.011986,1.6864
0.0071799,1.702
0.0026199,1.7177
-0.0016941,1.7333
-0.0050505,1.7463
-0.0057496,1.749
-0.0095049,1.7646
-0.013018,1.7803
-0.01629,1.796
-0.01932,1.8116
-0.022108,1.8273
-0.022727,1.8311
-0.024621,1.8429
-0.026887,1.8586
-0.028914,1.8742
-0.030704,1.8899
-0.032256,1.9056
-0.033571,1.9212
-0.034648,1.9369
-0.035487,1.9525
-0.036089,1.9682
-0.036453,1.9838
-0.036579,1.9995
-0.036468,2.0152
-0.03612,2.0308
-0.035533,2.0465
-0.034709,2.0621
-0.033647,2.0778
-0.032348,2.0934
-0.030811,2.1091
-0.029037,2.1247
-0.027025,2.1404
-0.024775,2.1561
-0.022727,2.1689
-0.02228,2.1717
-0.019507,2.1874
-0.016493,2.203
-0.013237,2.2187
-0.0097388,2.2343
-0.0059992,2.25
1.4327,178
1.25,0.82945
1.2323,0.8258
1.2295,0.82525
1.2146,0.82245
1.197,0.81937
1.1793,0.81656
1.1616,0.81401
1.1439,0.81173
1.1263,0.80971
1.1251,0.8096
1.1086,0.80798
1.0909,0.80651
1.0732,0.8053
1.0556,0.80435
1.0379,0.80366
1.0202,0.80323
1.0025,0.80306
0.98485,0.80315
0.96717,0.80351
0.94949,0.80412
0.93182,0.805
0.91414,0.80613
0.89646,0.80753
0.87879,0.80919
0.87503,0.8096
0.86111,0.81113
0.84343,0.81333
0.82576,0.81581
0.80808,0.81854
0.7904,0.82154
0.77273,0.82481
0.77051,0.82525
0.75505,0.82838
0.73737,0.83223
0.7197,0.83634
0.70202,0.84072
0.70129,0.84091
0.68434,0.84543
0.66667,0.85041
0.64899,0.85566
0.6461,0.85657
0.63131,0.86125
0.61364,0.86713
0.599,0.87222
0.59596,0.87329
0.57828,0.87981
0.56061,0.88661
0.55743,0.88788
0.54293,0.89376
0.52525,0.90122
0.51997,0.90354
0.50758,0.90904
0.4899,0.91718
0.48568,0.91919
0.47222,0.9257
0.45455,0.93454
0.45395,0.93485
0.43687,0.9438
0.42448,0.95051
0.41919,0.95341
0.40152,0.96341
0.3968,0.96616
0.38384,0.97383
0.37073,0.98182
0.36616,0.98465
0.34848,0.99589
0.34606,0.99747
0.33081,1.0076
0.32269,1.0131
0.31313,1.0198
0.30042,1.0288
0.29545,1.0324
0.27915,1.0444
0.27778,1.0455
0.2601,1.0591
0.25885,1.0601
0.24242,1.0733
0.23943,1.0758
0.22475,1.088
0.2208,1.0914
0.20707,1.1034
0.20291,1.1071
0.18939,1.1193
0.18571,1.1227
0.17172,1.1359
0.16915,1.1384
0.15404,1.1532
0.1532,1.154
0.13785,1.1697
0.13636,1.1712
0.12306,1.1854
0.11869,1.1901
0.10878,1.201
0.10101,1.2098
0.094986,1.2167
0.083333,1.2303
0.081644,1.2323
0.06879,1.248
0.065657,1.2519
0.056378,1.2636
0.04798,1.2745
0.044353,1.2793
0.032737,1.2949
0.030303,1.2983
0.021537,1.3106
0.012626,1.3234
0.010668,1.3263
0.00020208,1.3419
-0.0050505,1.35
-0.0099308,1.3576
-0.01973,1.3732
-0.022727,1.3781
-0.029176,1.3889
-0.038332,1.4045
-0.040404,1.4082
-0.047135,1.4202
-0.05567,1.4359
-0.058081,1.4404
-0.063874,1.4515
-0.071807,1.4672
-0.075758,1.4752
-0.07945,1.4828
-0.086803,1.4985
-0.093434,1.5131
-0.093922,1.5141
-0.10071,1.5298
-0.10728,1.5455
-0.11111,1.5549
-0.11358,1.5611
-0.11961,1.5768
-0.12542,1.5924
-0.12879,1.6019
-0.13097,1.6081
-0.13626,1.6237
-0.14133,1.6394
-0.14618,1.6551
-0.14646,1.656
-0.15076,1.6707
-0.15511,1.6864
-0.15926,1.702
-0.16319,1.7177
-0.16414,1.7217
-0.16687,1.7333
-0.17032,1.749
-0.17357,1.7646
-0.17661,1.7803
-0.17943,1.796
-0.18182,1.8102
-0.18205,1.8116
-0.18442,1.8273
-0.18659,1.8429
-0.18855,1.8586
-0.19031,1.8742
-0.19186,1.8899
-0.19321,1.9056
-0.19434,1.9212
-0.19528,1.9369
-0.19601,1.9525
-0.19653,1.9682
-0.19684,1.9838
-0.19695,1.9995
-0.19686,2.0152
-0.19655,2.0308
-0.19604,2.0465
-0.19533,2.0621
-0.19441,2.0778
-0.19329,2.0934
-0.19195,2.1091
-0.19042,2.1247
-0.18867,2.1404
-0.18672,2.1561
-0.18457,2.1717
-0.18221,2.1874
-0.18182,2.1898
-0.17961,2.203
-0.17679,2.2187
-0.17377,2.2343
-0.17054,2.25
1.7909,158
0.68238,0.7
0.66667,0.70395
0.64899,0.70863
0.63131,0.71355
0.6241,0.71566
0.61364,0.71875
0.59596,0.72422
0.57828,0.72994
0.57422,0.73131
0.56061,0.73596
0.54293,0.74225
0.53014,0.74697
0.52525,0.7488
0.50758,0.75566
0.49028,0.76263
0.4899,0.76278
0.47222,0.77024
0.45455,0.77796
0.45382,0.77828
0.43687,0.78603
0.42007,0.79394
0.41919,0.79436
0.40152,0.80306
0.38862,0.8096
0.38384,0.81205
0.36616,0.82139
0.35906,0.82525
0.34848,0.83108
0.33111,0.84091
0.33081,0.84108
0.31313,0.85149
0.30474,0.85657
0.29545,0.86225
0.27958,0.87222
0.27778,0.87337
0.2601,0.88491
0.25566,0.88788
0.24242,0.89685
0.2328,0.90354
0.22475,0.9092
0.21088,0.91919
0.20707,0.92197
0.18984,0.93485
0.18939,0.93519
0.17172,0.94889
0.16967,0.95051
0.15404,0.96307
0.15027,0.96616
0.13636,0.97775
0.13158,0.98182
0.11869,0.99295
0.11355,0.99747
0.10101,1.0087
0.096152,1.0131
0.083333,1.025
0.079345,1.0288
0.065657,1.0419
0.063097,1.0444
0.04798,1.0595
0.047376,1.0601
0.032189,1.0758
0.030303,1.0777
0.017492,1.0914
0.012626,1.0967
0.0032492,1.1071
-0.0050505,1.1164
-0.010563,1.1227
-0.022727,1.1369
-0.023968,1.1384
-0.036926,1.154
-0.040404,1.1583
-0.049491,1.1697
-0.058081,1.1807
-0.061703,1.1854
-0.073543,1.201
-0.075758,1.204
-0.084999,1.2167
-0.093434,1.2285
-0.09615,1.2323
-0.10694,1.248
-0.11111,1.2542
-0.11741,1.2636
-0.1276,1.2793
-0.12879,1.2812
-0.13743,1.2949
-0.14646,1.3097
-0.14701,1.3106
-0.15625,1.3263
-0.16414,1.34
-0.16526,1.3419
-0.17394,1.3576
-0.18182,1.3721
-0.1824,1.3732
-0.19054,1.3889
-0.19847,1.4045
-0.19949,1.4066
-0.2061,1.4202
-0.21351,1.4359
-0.21717,1.4438
-0.22067,1.4515
-0.22757,1.4672
-0.23428,1.4828
-0.23485,1.4842
-0.2407,1.4985
-0.24691,1.5141
-0.25253,1.5287
-0.25292,1.5298
-0.25866,1.5455
-0.26421,1.5611
-0.26956,1.5768
-0.2702,1.5787
-0.27465,1.5924
-0.27954,1.6081
-0.28425,1.6237
-0.28788,1.6363
-0.28874,1.6394
-0.293,1.6551
-0.29707,1.6707
-0.30096,1.6864
-0.30465,1.702
-0.30556,1.7061
-0.30812,1.7177
-0.31139,1.7333
-0.31447,1.749
-0.31737,1.7646
-0.32008,1.7803
-0.3226,1.796
-0.32323,1.8002
-0.32491,1.8116
-0.32704,1.8273
-0.32897,1.8429
-0.33073,1.8586
-0.3323,1.8742
-0.33368,1.8899
-0.33489,1.9056
-0.3359,1.9212
-0.33674,1.9369
-0.33739,1.9525
-0.33785,1.9682
-0.33814,1.9838
-0.33823,1.9995
-0.33815,2.0152
-0.33788,2.0308
-0.33742,2.0465
-0.33679,2.0621
-0.33596,2.0778
-0.33496,2.0934
-0.33377,2.1091
-0.33239,2.1247
-0.33084,2.1404
-0.32909,2.1561
-0.32717,2.1717
-0.32506,2.1874
-0.32323,2.1998
-0.32276,2.203
-0.32024,2.2187
-0.31755,2.2343
-0.31466,2.25
2.1491,147
0.32249,0.7
0.31313,0.70491
0.29545,0.71443
0.29323,0.71566
0.27778,0.72429
0.26552,0.73131
0.2601,0.73446
0.24242,0.74495
0.2391,0.74697
0.22475,0.75581
0.21392,0.76263
0.20707,0.76699
0.18976,0.77828
0.18939,0.77852
0.17172,0.79046
0.16666,0.79394
0.15404,0.80276
0.14446,0.8096
0.13636,0.81545
0.12307,0.82525
0.11869,0.82853
0.10246,0.84091
0.10101,0.84203
0.083333,0.85597
0.082591,0.85657
0.065657,0.87037
0.063423,0.87222
0.04798,0.88523
0.04489,0.88788
0.030303,0.90057
0.026958,0.90354
0.012626,0.91642
0.0095943,0.91919
-0.0050505,0.93279
-0.0072301,0.93485
-0.022727,0.94971
-0.023543,0.95051
-0.039353,0.96616
-0.040404,0.96722
-0.054681,0.98182
-0.058081,0.98535
-0.069563,0.99747
-0.075758,1.0041
-0.084023,1.0131
-0.093434,1.0236
-0.09808,1.0288
-0.11111,1.0437
-0.11175,1.0444
-0.125,1.0601
-0.12879,1.0646
-0.13789,1.0758
-0.14646,1.0864
-0.15044,1.0914
-0.16265,1.1071
-0.16414,1.109
-0.17448,1.1227
-0.18182,1.1326
-0.18602,1.1384
-0.19725,1.154
-0.19949,1.1572
-0.20814,1.1697
-0.21717,1.183
-0.21878,1.1854
-0.22908,1.201
-0.23485,1.2099
-0.23912,1.2167
-0.24889,1.2323
-0.25253,1.2383
-0.25837,1.248
-0.26761,1.2636
-0.2702,1.2681
-0.27656,1.2793
-0.28529,1.2949
-0.28788,1.2997
-0.29374,1.3106
-0.30197,1.3263
-0.30556,1.3332
-0.30995,1.3419
-0.31769,1.3576
-0.32323,1.369
-0.32523,1.3732
-0.3325,1.3889
-0.33959,1.4045
-0.34091,1.4075
-0.34643,1.4202
-0.35306,1.4359
-0.35859,1.4493
-0.3595,1.4515
-0.36569,1.4672
-0.3717,1.4828
-0.37626,1.4951
-0.37752,1.4985
-0.3831,1.5141
-0.3885,1.5298
-0.39373,1.5455
-0.39394,1.5461
-0.39872,1.5611
-0.40353,1.5768
-0.40816,1.5924
-0.41162,1.6045
-0.41261,1.6081
-0.41685,1.6237
-0.42091,1.6394
-0.4248,1.6551
-0.42851,1.6707
-0.42929,1.6742
-0.43202,1.6864
-0.43535,1.702
-0.43851,1.7177
-0.4415,1.7333
-0.44432,1.749
-0.44696,1.7646
-0.44697,1.7647
-0.44941,1.7803
-0.45169,1.796
-0.4538,1.8116
-0.45574,1.8273
-0.45751,1.8429
-0.45912,1.8586
-0.46056,1.8742
-0.46182,1.8899
-0.46292,1.9056
-0.46386,1.9212
-0.46462,1.9369
-0.46465,1.9376
-0.46521,1.9525
-0.46563,1.9682
-0.46588,1.9838
-0.46597,1.9995
-0.46589,2.0152
-0.46565,2.0308
-0.46524,2.0465
-0.46466,2.0621
-0.46465,2.0624
-0.46391,2.0778
-0.46299,2.0934
-0.4619,2.1091
-0.46064,2.1247
-0.45922,2.1404
-0.45762,2.1561
-0.45586,2.1717
-0.45393,2.1874
-0.45183,2.203
-0.44956,2.2187
-0.44713,2.2343
-0.44697,2.2353
-0.44449,2.25
2.5073,85
0.096002,0.7
0.083333,0.7089
0.073901,0.71566
0.065657,0.72163
0.052557,0.73131
0.04798,0.73474
0.031928,0.74697
0.030303,0.74822
0.012626,0.76211
0.011987,0.76263
-0.0050505,0.77643
-0.0072972,0.77828
-0.022727,0.79117
-0.025985,0.79394
-0.040404,0.80635
-0.044108,0.8096
-0.058081,0.82199
-0.061693,0.82525
-0.075758,0.83811
-0.078767,0.84091
-0.093434,0.85473
-0.095355,0.85657
-0.11111,0.87186
-0.11148,0.87222
-0.12714,0.88788
-0.12879,0.88955
-0.14236,0.90354
-0.14646,0.90783
-0.15718,0.91919
-0.16414,0.92669
-0.1716,0.93485
-0.18182,0.94618
-0.18566,0.95051
-0.19935,0.96616
-0.19949,0.96632
-0.21265,0.98182
-0.21717,0.98723
-0.22562,0.99747
-0.23485,1.0089
-0.23827,1.0131
-0.2506,1.0288
-0.25253,1.0313
-0.26258,1.0444
-0.2702,1.0546
-0.27429,1.0601
-0.2857,1.0758
-0.28788,1.0788
-0.29679,1.0914
-0.30556,1.104
-0.30764,1.1071
-0.31818,1.1227
-0.32323,1.1304
-0.32847,1.1384
-0.3385,1.154
-0.34091,1.1579
-0.34826,1.1697
-0.3578,1.1854
-0.35859,1.1867
-0.36705,1.201
-0.3761,1.2167
-0.37626,1.2169
-0.38487,1.2323
-0.39346,1.248
-0.39394,1.2489
-0.40177,1.2636
-0.4099,1.2793
-0.41162,1.2827
-0.41778,1.2949
-0.42547,1.3106
-0.42929,1.3186
-0.43293,1.3263
-0.44018,1.3419
-0.44697,1.3569
-0.44726,1.3576
-0.45408,1.3732
-0.46074,1.3889
-0.46465,1.3983
-0.4672,1.4045
-0.47344,1.4202
-0.47952,1.4359
-0.48232,1.4433
-0.48539,1.4515
-0.49107,1.4672
-0.49658,1.4828
-0.5,1.4928
2.8655,57
-0.084149,0.7
-0.093434,0.70779
-0.10265,0.71566
-0.11111,0.72296
-0.12063,0.73131
-0.12879,0.73856
-0.13811,0.74697
-0.14646,0.7546
-0.15511,0.76263
-0.16414,0.77111
-0.17166,0.77828
-0.18182,0.7881
-0.18777,0.79394
-0.19949,0.80559
-0.20347,0.8096
-0.21717,0.8236
-0.21877,0.82525
-0.23367,0.84091
-0.23485,0.84216
-0.24818,0.85657
-0.25253,0.86132
-0.26234,0.87222
-0.2702,0.88108
-0.27616,0.88788
-0.28788,0.90146
-0.28965,0.90354
-0.30279,0.91919
-0.30556,0.92253
-0.31561,0.93485
-0.32323,0.94432
-0.32814,0.95051
-0.34038,0.96616
-0.34091,0.96685
-0.35229,0.98182
-0.35859,0.99023
-0.36394,0.99747
-0.37533,1.0131
-0.37626,1.0144
-0.38641,1.0288
-0.39394,1.0396
-0.39726,1.0444
-0.40783,1.0601
-0.41162,1.0658
-0.41815,1.0758
-0.42825,1.0914
-0.42929,1.0931
-0.43807,1.1071
-0.44697,1.1215
-0.4477,1.1227
-0.45705,1.1384
-0.46465,1.1513
-0.46621,1.154
-0.47512,1.1697
-0.48232,1.1826
-0.48384,1.1854
-0.49231,1.201
-0.5,1.2155
3.2236,36
-0.23838,0.7
-0.25253,0.71361
-0.25462,0.71566
-0.2702,0.73106
-0.27046,0.73131
-0.28589,0.74697
-0.28788,0.74901
-0.30095,0.76263
-0.30556,0.76748
-0.31566,0.77828
-0.32323,0.78648
-0.33003,0.79394
-0.34091,0.80603
-0.34407,0.8096
-0.35779,0.82525
-0.35859,0.82617
-0.37116,0.84091
-0.37626,0.84697
-0.38424,0.85657
-0.39394,0.8684
-0.39704,0.87222
-0.40954,0.88788
-0.41162,0.89052
-0.42173,0.90354
-0.42929,0.9134
-0.43368,0.91919
-0.44536,0.93485
-0.44697,0.93704
-0.45675,0.95051
-0.46465,0.96154
-0.46791,0.96616
-0.47881,0.98182
-0.48232,0.98693
-0.48946,0.99747
-0.49991,1.0131
-0.5,1.0133
3.5818,18
-0.37543,0.7
-0.37626,0.70088
-0.39005,0.71566
-0.39394,0.71988
-0.40434,0.73131
-0.41162,0.73941
-0.41833,0.74697
-0.42929,0.75948
-0.43202,0.76263
-0.44541,0.77828
-0.44697,0.78013
-0.45848,0.79394
-0.46465,0.80143
-0.47129,0.8096
-0.48232,0.82335
-0.48383,0.82525
-0.49609,0.84091
-0.5,0.84598


==> Fig/csv/2D_Lie_0-2_0-2_exact.csv <==
0,1
0.018814,1.0188
0.037274,1.0373
0.055387,1.0554
0.073159,1.0732
0.090597,1.0906
0.10771,1.1077
0.12449,1.1245
0.14097,1.141
0.15713,1.1571
0.17299,1.173
0.18855,1.1885
0.20381,1.2038
0.21879,1.2188
0.23349,1.2335
0.24791,1.2479
0.26206,1.2621
0.27594,1.2759
0.28957,1.2896
0.30293,1.3029
0.31605,1.316
0.32892,1.3289
0.34154,1.3415
0.35393,1.3539
0.36609,1.3661
0.37801,1.378
0.38971,1.3897
0.4012,1.4012
0.41246,1.4125
0.42352,1.4235
0.43436,1.4344
0.445,1.445
0.45545,1.4554
0.46569,1.4657
0.47574,1.4757
0.48561,1.4856
0.49528,1.4953
0.50478,1.5048
0.5141,1.5141
0.52324,1.5232
0.53221,1.5322
0.54101,1.541
0.54965,1.5496
0.55812,1.5581
0.56643,1.5664
0.57459,1.5746
0.58259,1.5826
0.59045,1.5904
0.59815,1.5982
0.60571,1.6057
0.61313,1.6131
0.62041,1.6204
0.62755,1.6276
0.63456,1.6346
0.64143,1.6414
0.64818,1.6482
0.6548,1.6548
0.66129,1.6613
0.66767,1.6677
0.67392,1.6739
0.68005,1.6801
0.68607,1.6861
0.69198,1.692
0.69777,1.6978
0.70346,1.7035
0.70904,1.709
0.71451,1.7145
0.71988,1.7199
0.72516,1.7252
0.73033,1.7303
0.7354,1.7354
0.74038,1.7404
0.74526,1.7453
0.75006,1.7501
0.75476,1.7548
0.75937,1.7594
0.7639,1.7639
0.76834,1.7683
0.7727,1.7727
0.77698,1.777
0.78117,1.7812
0.78529,1.7853
0.78933,1.7893
0.79329,1.7933
0.79718,1.7972
0.801,1.801
0.80474,1.8047
0.80841,1.8084
0.81202,1.812
0.81556,1.8156
0.81903,1.819
0.82243,1.8224
0.82577,1.8258
0.82905,1.829
0.83227,1.8323
0.83542,1.8354
0.83852,1.8385
0.84156,1.8416
0.84454,1.8445
0.84746,1.8475
0.85033,1.8503
0.85315,1.8531
0.85591,1.8559
0.85862,1.8586
0.86128,1.8613
0.86389,1.8639
0.86645,1.8665
0.86896,1.869
0.87143,1.8714
0.87385,1.8738
0.87622,1.8762
0.87855,1.8786
0.88084,1.8808
0.88308,1.8831
0.88528,1.8853
0.88744,1.8874
0.88955,1.8896
0.89163,1.8916
0.89367,1.8937
0.89567,1.8957
0.89763,1.8976
0.89956,1.8996
0.90145,1.9014
0.9033,1.9033
0.90512,1.9051
0.90691,1.9069
0.90866,1.9087
0.91038,1.9104
0.91206,1.9121
0.91372,1.9137
0.91534,1.9153
0.91693,1.9169
0.9185,1.9185
0.92003,1.92
0.92154,1.9215
0.92301,1.923
0.92446,1.9245
0.92588,1.9259
0.92728,1.9273
0.92864,1.9286
0.92999,1.93
0.9313,1.9313
0.9326,1.9326
0.93386,1.9339
0.93511,1.9351
0.93633,1.9363
0.93753,1.9375
0.9387,1.9387
0.93986,1.9399
0.94099,1.941
0.9421,1.9421
0.94319,1.9432
0.94426,1.9443
0.94531,1.9453
0.94633,1.9463
0.94734,1.9473
0.94833,1.9483
0.94931,1.9493
0.95026,1.9503
0.9512,1.9512
0.95211,1.9521
0.95302,1.953
0.9539,1.9539
0.95477,1.9548
0.95562,1.9556
0.95645,1.9565
0.95727,1.9573
0.95808,1.9581
0.95886,1.9589
0.95964,1.9596
0.9604,1.9604
0.96114,1.9611
0.96187,1.9619
0.96259,1.9626
0.9633,1.9633
0.96399,1.964
0.96466,1.9647
0.96533,1.9653
0.96598,1.966
0.96662,1.9666
0.96725,1.9672
0.96786,1.9679
0.96847,1.9685
0.96906,1.9691
0.96964,1.9696
0.97022,1.9702
0.97078,1.9708
0.97133,1.9713
0.97187,1.9719
0.97239,1.9724
0.97291,1.9729
0.97342,1.9734
0.97392,1.9739
0.97441,1.9744
0.9749,1.9749
0.97537,1.9754
0.97583,1.9758
0.97629,1.9763
0.97673,1.9767
0.97717,1.9772
0.9776,1.9776
0.97802,1.978
0.97843,1.9784
0.97884,1.9788
0.97924,1.9792
0.97963,1.9796
0.98001,1.98
0.98039,1.9804
0.98076,1.9808
0.98112,1.9811
0.98147,1.9815
0.98182,1.9818
0.98216,1.9822
0.9825,1.9825
0.98283,1.9828
0.98315,1.9832
0.98347,1.9835
0.98378,1.9838
0.98409,1.9841
0.98439,1.9844
0.98468,1.9847
0.98497,1.985
0.98525,1.9853
0.98553,1.9855
0.9858,1.9858
0.98607,1.9861
0.98633,1.9863
0.98659,1.9866
0.98684,1.9868
0.98709,1.9871
0.98733,1.9873
0.98757,1.9876
0.9878,1.9878
0.98803,1.988


==> Fig/csv/2D_Lie_0-2_0-2_first.csv <==
0,1
0.0047026,1.0028
0.0093321,1.0057
0.013886,1.0087
0.018359,1.0118
0.022748,1.015
0.02705,1.0183
0.031258,1.0217
0.03537,1.0252
0.039381,1.0288
0.04329,1.0324
0.047091,1.0361
0.050783,1.0399
0.054361,1.0438
0.057821,1.0477
0.061161,1.0517
0.064375,1.0557
0.067463,1.0598
0.07042,1.064
0.073244,1.0681
0.075932,1.0724
0.078482,1.0767
0.080892,1.081
0.08316,1.0853
0.085283,1.0897
0.087261,1.0941
0.089091,1.0986
0.090772,1.103
0.092304,1.1075
0.093685,1.1121
0.094914,1.1166
0.095989,1.1212
0.096911,1.1257
0.09768,1.1303
0.098296,1.1349
0.098758,1.1395
0.099068,1.1441
0.099227,1.1487
0.099234,1.1533
0.09909,1.1579
0.098797,1.1625
0.098356,1.167
0.097766,1.1716
0.097031,1.1762
0.09615,1.1807
0.095125,1.1852
0.093958,1.1897
0.092649,1.1941
0.091201,1.1985
0.089617,1.2029
0.087898,1.2073
0.086045,1.2115
0.08406,1.2158
0.081944,1.22
0.0797,1.2241
0.077331,1.2281
0.074836,1.2321
0.072218,1.236
0.069479,1.2399
0.066622,1.2436
0.063651,1.2473
0.060566,1.2508
0.05737,1.2543
0.054064,1.2576
0.050652,1.2608
0.047136,1.2639
0.04352,1.2669
0.039805,1.2697
0.035996,1.2724
0.032095,1.275
0.028107,1.2774
0.024036,1.2796
0.019888,1.2816
0.015666,1.2835
0.011376,1.2852
0.0070234,1.2867
0.0026163,1.288
-0.0018394,1.2891
-0.0063376,1.29
-0.01087,1.2907
-0.01543,1.2912
-0.020007,1.2914
-0.024594,1.2914
-0.029181,1.2912
-0.03376,1.2908
-0.03832,1.2901
-0.04285,1.2891
-0.047338,1.288
-0.051774,1.2865
-0.056147,1.2849
-0.060444,1.283
-0.064653,1.2808
-0.068764,1.2784
-0.072765,1.2758
-0.076641,1.273
-0.080383,1.2699
-0.083979,1.2666
-0.087417,1.2631
-0.090686,1.2593
-0.093775,1.2554
-0.096675,1.2513
-0.099374,1.247
-0.10187,1.2426
-0.10414,1.238
-0.10619,1.2332
-0.10801,1.2283
-0.10959,1.2234
-0.11093,1.2183
-0.11203,1.2131
-0.11287,1.2078
-0.11346,1.2025
-0.1138,1.1972
-0.11388,1.1918
-0.11372,1.1864
-0.11329,1.181
-0.11262,1.1756
-0.1117,1.1702
-0.11053,1.1649
-0.10913,1.1596
-0.10748,1.1544
-0.1056,1.1493
-0.1035,1.1443
-0.10118,1.1393
-0.098645,1.1345
-0.095903,1.1298
-0.092963,1.1252
-0.089831,1.1208
-0.086515,1.1165
-0.083022,1.1124
-0.07936,1.1084
-0.075539,1.1046
-0.071566,1.101
-0.067448,1.0976
-0.063194,1.0943
-0.058813,1.0913
-0.054311,1.0884
-0.049697,1.0857
-0.044978,1.0832
-0.040164,1.0809
-0.03526,1.0788
-0.030274,1.0769
-0.025215,1.0752
-0.020089,1.0737
-0.014902,1.0724
-0.0096631,1.0712
-0.0043777,1.0703
0.00094692,1.0696
0.0063046,1.069
0.011689,1.0686
0.017093,1.0685
0.022511,1.0684
0.027937,1.0686
0.033366,1.069
0.03879,1.0695
0.044203,1.0701
0.0496,1.071
0.054976,1.072
0.060323,1.0731
0.065638,1.0744


==> Fig/csv/2D_Lie_0-2_0-2_last.csv <==
1.0308,1.8706
1.035,1.8726
1.0392,1.8747
1.0433,1.877
1.0473,1.8793
1.0512,1.8819
1.0551,1.8845
1.0589,1.8873
1.0626,1.8902
1.0662,1.8932
1.0697,1.8964
1.0731,1.8996
1.0764,1.903
1.0796,1.9065
1.0826,1.91
1.0856,1.9137
1.0884,1.9174
1.0912,1.9212
1.0938,1.9251
1.0962,1.9291
1.0985,1.9332
1.1007,1.9373
1.1028,1.9415
1.1047,1.9457
1.1064,1.95
1.108,1.9544
1.1094,1.9588
1.1107,1.9632
1.1118,1.9677
1.1127,1.9722
1.1134,1.9767
1.114,1.9813
1.1144,1.9858
1.1146,1.9904
1.1147,1.995
1.1145,1.9996
1.1142,2.0042
1.1136,2.0087
1.1129,2.0133
1.112,2.0178
1.1109,2.0223
1.1096,2.0268
1.1081,2.0312
1.1064,2.0356
1.1045,2.0399
1.1024,2.0442
1.1001,2.0484
1.0977,2.0526
1.095,2.0566
1.0922,2.0606
1.0892,2.0645
1.086,2.0683
1.0826,2.072
1.0791,2.0755
1.0754,2.079
1.0715,2.0823
1.0675,2.0855
1.0633,2.0885
1.059,2.0914
1.0545,2.0942
1.0499,2.0968
1.0452,2.0992
1.0404,2.1015
1.0355,2.1035
1.0305,2.1054
1.0254,2.1071
1.0202,2.1087
1.0149,2.11
1.0096,2.1111
1.0042,2.112
0.99882,2.1127
0.99339,2.1132
0.98793,2.1134
0.98248,2.1135
0.97703,2.1133
0.97159,2.1129
0.96618,2.1123
0.96081,2.1115
0.95548,2.1104
0.95021,2.1091
0.94501,2.1076
0.9399,2.1058
0.93487,2.1039
0.92994,2.1017
0.92513,2.0993
0.92044,2.0967
0.91588,2.0939
0.91145,2.0909
0.90718,2.0877
0.90306,2.0843
0.89911,2.0807
0.89533,2.0769
0.89173,2.073
0.88832,2.0689
0.88509,2.0646
0.88207,2.0602
0.87925,2.0557
0.87664,2.051
0.87424,2.0462
0.87206,2.0413
0.8701,2.0363
0.86836,2.0312
0.86684,2.026
0.86555,2.0207
0.86448,2.0154
0.86365,2.01
0.86304,2.0046
0.86265,1.9992
0.86249,1.9937
0.86256,1.9882
0.86285,1.9828
0.86335,1.9773
0.86408,1.9719
0.86501,1.9665
0.86616,1.9612
0.86751,1.9559
0.86906,1.9507
0.87081,1.9456
0.87275,1.9405
0.87487,1.9356
0.87718,1.9307
0.87966,1.926
0.8823,1.9214
0.88511,1.9169
0.88807,1.9125
0.89119,1.9083
0.89444,1.9043
0.89783,1.9004
0.90134,1.8967
0.90497,1.8931
0.90872,1.8897
0.91257,1.8865
0.91652,1.8835
0.92056,1.8806
0.92468,1.878
0.92889,1.8755
0.93316,1.8732
0.93749,1.8711
0.94189,1.8693
0.94633,1.8676
0.95081,1.8661
0.95533,1.8648
0.95988,1.8637
0.96446,1.8628
0.96905,1.8621
0.97365,1.8616
0.97826,1.8613
0.98287,1.8612
0.98747,1.8612
0.99206,1.8615
0.99664,1.862
1.0012,1.8626
1.0057,1.8634
1.0102,1.8644
1.0147,1.8655
1.0191,1.8668
1.0235,1.8683
1.0278,1.87
1.0321,1.8718


==> Fig/csv/2D_Lie_0-2_0-2_minmax.csv <==
-0.5,1.25
0.7,2.25


==> Fig/csv/2D_Lie_0-2_0-2_points.csv <==
0,1
1,2


==> Fig/csv/2D_Lie_2_2.csv <==
1,2
0.97078,2.213
0.75454,2.2097
0.67624,2.0085
0.85246,1.8708
0.92801,2.071
0.71562,2.1325
0.59131,1.9563
0.72437,1.777
0.87326,1.9341
0.68292,2.051
0.52387,1.9043
0.6166,1.7019
0.80822,1.8079
0.65219,1.9679
0.46778,1.8523
0.52496,1.6376
0.73787,1.6963
0.62147,1.8861
0.4196,1.801
0.44641,1.5808
0.66757,1.5999
0.59032,1.808
0.37737,1.7513
0.37871,1.5296
0.60104,1.5172
0.55904,1.7349
0.33984,1.7037
0.32007,1.4829
0.54009,1.4461
0.52813,1.6674
0.30616,1.6587
0.269,1.44
0.48524,1.3843
0.49809,1.6057
0.27569,1.6164
0.22424,1.4004
0.43633,1.3301
0.46931,1.5496
0.24798,1.5768
0.1848,1.3638
0.39291,1.2823
0.44207,1.4989
0.22268,1.5401
0.14989,1.3299
0.35441,1.2397
0.41654,1.4532
0.19953,1.5061
0.11886,1.2987
0.32028,1.2016
0.39279,1.4121
0.17832,1.4748
0.091198,1.2698
0.29002,1.1675
0.37085,1.3751
0.15889,1.446
0.06648,1.2432
0.26316,1.1368
0.35066,1.3418
0.14108,1.4196
0.044351,1.2187
0.2393,1.1092
0.33217,1.3119
0.12479,1.3955
0.024512,1.1962
0.21809,1.0842
0.31528,1.2851
0.10988,1.3734
0.0067068,1.1755
0.1992,1.0617
0.29988,1.2609
0.09626,1.3533
-0.0092866,1.1565
0.18237,1.0414
0.28588,1.2392
0.083825,1.3349
-0.023661,1.1392
0.16736,1.023
0.27317,1.2196
0.072486,1.3183
-0.036588,1.1233
0.15396,1.0063
0.26163,1.202
0.062154,1.3031
-0.048216,1.1088
0.14199,0.99124
0.25118,1.1862
0.05275,1.2892
-0.05868,1.0956
0.13128,0.97761
0.24172,1.1719
0.044197,1.2767
-0.068099,1.0835
0.12171,0.96526
0.23315,1.159
0.036424,1.2653
-0.076577,1.0724
0.11314,0.95409
0.2254,1.1474
0.029366,1.2549
-0.084211,1.0624
0.10546,0.94397
0.2184,1.1369
0.022961,1.2455
-0.091086,1.0532
0.098574,0.9348
0.21207,1.1274
0.017152,1.237
-0.097277,1.0449
0.092402,0.9265
0.20636,1.1188
0.011887,1.2292
-0.10285,1.0373
0.086865,0.91898
0.20119,1.1111
0.0071168,1.2222
-0.10788,1.0304
0.081895,0.91217
0.19653,1.1041
0.0027976,1.2158
-0.1124,1.0242
0.077434,0.90599
0.19232,1.0978
-0.0011118,1.21
-0.11648,1.0185
0.073426,0.9004
0.18852,1.0921
-0.0046488,1.2047
-0.12015,1.0133
0.069826,0.89534
0.18509,1.0869
-0.0078478,1.1999
-0.12346,1.0086
0.06659,0.89075
0.182,1.0823
-0.01074,1.1956
-0.12644,1.0043
0.063682,0.88659
0.17921,1.078
-0.013354,1.1917
-0.12913,1.0004
0.061067,0.88282
0.17669,1.0742
-0.015717,1.1881
-0.13155,0.99688
0.058715,0.8794
0.17441,1.0707
-0.017851,1.1849
-0.13373,0.99368
0.0566,0.87631
0.17237,1.0676
-0.019778,1.182
-0.13569,0.99077
0.054697,0.87351
0.17052,1.0648
-0.021519,1.1793
-0.13746,0.98814
0.052985,0.87097
0.16885,1.0622
-0.02309,1.1769
-0.13906,0.98574
0.051445,0.86866
0.16735,1.0599
-0.024508,1.1747
-0.1405,0.98357
0.050058,0.86658
0.16599,1.0578
-0.025788,1.1728
-0.14179,0.9816
0.04881,0.86468
0.16477,1.0559
-0.026943,1.171
-0.14296,0.97982
0.047687,0.86297
0.16366,1.0541
-0.027985,1.1693
-0.14401,0.9782
0.046675,0.86142
0.16267,1.0526
-0.028926,1.1679
-0.14496,0.97673
0.045765,0.86001
0.16177,1.0512
-0.029774,1.1665
-0.14582,0.9754
0.044945,0.85873
0.16097,1.0499
-0.030538,1.1653
-0.14659,0.97419
0.044207,0.85758
0.16024,1.0487
-0.031228,1.1642
-0.14728,0.97309
0.043542,0.85653
0.15958,1.0477
-0.03185,1.1632
-0.14791,0.9721
0.042944,0.85558
0.15899,1.0467
-0.032411,1.1623
-0.14847,0.9712
0.042405,0.85472
0.15846,1.0459
-0.032917,1.1615
-0.14898,0.97038
0.041919,0.85394
0.15798,1.0451
-0.033373,1.1608
-0.14944,0.96964
0.041482,0.85323
0.15754,1.0444
-0.033784,1.1601
-0.14985,0.96897
0.041088,0.85259
0.15715,1.0437
-0.034154,1.1595
-0.15022,0.96836
0.040734,0.85201
0.1568,1.0431
-0.034488,1.1589
-0.15055,0.96781
0.040414,0.85149
0.15648,1.0426
-0.034789,1.1584
-0.15086,0.96731
0.040127,0.85101
0.1562,1.0421
-0.03506,1.158
-0.15113,0.96686
0.039868,0.85058
0.15594,1.0417
-0.035304,1.1576
-0.15137,0.96645
0.039635,0.85019
0.15571,1.0413
-0.035524,1.1572
-0.15159,0.96607
0.039424,0.84983
0.1555,1.041
-0.035723,1.1569
-0.15179,0.96574
0.039235,0.84951
0.15531,1.0406
-0.035902,1.1566
-0.15197,0.96543
0.039065,0.84922
0.15514,1.0403
-0.036063,1.1563
-0.15213,0.96515
0.038911,0.84895
0.15499,1.0401
-0.036208,1.156
-0.15228,0.9649
0.038773,0.84871
0.15485,1.0398
-0.036339,1.1558
-0.15241,0.96467
0.038649,0.8485
0.15472,1.0396
-0.036456,1.1556
-0.15253,0.96447
0.038536,0.8483
0.15461,1.0394
-0.036563,1.1554
-0.15263,0.96428
0.038435,0.84812
0.15451,1.0392
-0.036658,1.1552
-0.15273,0.96411
0.038344,0.84796
0.15442,1.0391
-0.036744,1.1551
-0.15282,0.96396
0.038263,0.84782
0.15434,1.0389
-0.036822,1.1549
-0.15289,0.96382
0.038189,0.84768
0.15426,1.0388
-0.036892,1.1548
-0.15296,0.96369
0.038122,0.84756
0.1542,1.0387
-0.036955,1.1547
-0.15303,0.96358
0.038063,0.84745
0.15414,1.0386
-0.037011,1.1546
-0.15308,0.96348
0.038009,0.84735
0.15408,1.0385
-0.037062,1.1545
-0.15313,0.96338
0.03796,0.84727
0.15404,1.0384
-0.037108,1.1544
-0.15318,0.9633
0.037917,0.84718
0.15399,1.0383
-0.03715,1.1543
-0.15322,0.96322
0.037877,0.84711
0.15395,1.0382
-0.037187,1.1543
-0.15326,0.96315
0.037842,0.84704
0.15392,1.0382
-0.03722,1.1542
-0.15329,0.96309
0.03781,0.84698
0.15389,1.0381
-0.037251,1.1542
-0.15332,0.96303
0.037781,0.84693
0.15386,1.038
-0.037278,1.1541
-0.15335,0.96298
0.037756,0.84688
0.15383,1.038
-0.037302,1.1541
-0.15337,0.96293
0.037732,0.84684
0.15381,1.038
-0.037324,1.154
-0.1534,0.96289
0.037711,0.84679
0.15379,1.0379
-0.037344,1.154
-0.15342,0.96285
0.037692,0.84676
0.15377,1.0379
-0.037362,1.1539
-0.15343,0.96281
0.037675,0.84672
0.15375,1.0378
-0.037378,1.1539
-0.15345,0.96278
0.03766,0.84669
0.15374,1.0378
-0.037393,1.1539
-0.15347,0.96275
0.037646,0.84667
0.15372,1.0378
-0.037406,1.1538
-0.15348,0.96273
0.037634,0.84664
0.15371,1.0378
-0.037418,1.1538
-0.15349,0.9627
0.037623,0.84662
0.1537,1.0377
-0.037428,1.1538
-0.1535,0.96268
0.037613,0.8466
0.15369,1.0377
-0.037438,1.1538
-0.15351,0.96266
0.037604,0.84658
0.15368,1.0377
-0.037446,1.1538
-0.15352,0.96265
0.037596,0.84656
0.15367,1.0377
-0.037454,1.1538
-0.15353,0.96263
0.037588,0.84655
0.15366,1.0377
-0.037461,1.1537
-0.15353,0.96262
0.037582,0.84654
0.15366,1.0377
-0.037467,1.1537
-0.15354,0.9626
0.037576,0.84652
0.15365,1.0376
-0.037473,1.1537
-0.15355,0.96259
0.037571,0.84651
0.15365,1.0376
-0.037478,1.1537
-0.15355,0.96258
0.037566,0.8465
0.15364,1.0376
-0.037482,1.1537
-0.15356,0.96257
0.037562,0.84649
0.15364,1.0376
-0.037486,1.1537
-0.15356,0.96256
0.037558,0.84648
0.15363,1.0376
-0.03749,1.1537
-0.15356,0.96255
0.037554,0.84648
0.15363,1.0376
-0.037493,1.1537
-0.15357,0.96255
0.037551,0.84647
0.15363,1.0376
-0.037496,1.1537
-0.15357,0.96254
0.037548,0.84646
0.15362,1.0376
-0.037499,1.1537
-0.15357,0.96253
0.037546,0.84646
0.15362,1.0376
-0.037501,1.1536
-0.15358,0.96253
0.037543,0.84645
0.15362,1.0376
-0.037504,1.1536
-0.15358,0.96252
0.037541,0.84645
0.15362,1.0376
-0.037506,1.1536
-0.15358,0.96252
0.037539,0.84644
0.15361,1.0376
-0.037507,1.1536
-0.15358,0.96252
0.037538,0.84644
0.15361,1.0376
-0.037509,1.1536
-0.15358,0.96251
0.037536,0.84644
0.15361,1.0376
-0.03751,1.1536
-0.15358,0.96251
0.037535,0.84643
0.15361,1.0376
-0.037512,1.1536
-0.15359,0.96251
0.037534,0.84643
0.15361,1.0376
-0.037513,1.1536
-0.15359,0.9625
0.037533,0.84643
0.15361,1.0375
-0.037514,1.1536
-0.15359,0.9625
0.037532,0.84643
0.15361,1.0375
-0.037515,1.1536
-0.15359,0.9625
0.037531,0.84642
0.1536,1.0375
-0.037516,1.1536
-0.15359,0.9625
0.03753,0.84642
0.1536,1.0375
-0.037516,1.1536
-0.15359,0.96249
0.037529,0.84642
0.1536,1.0375
-0.037517,1.1536
-0.15359,0.96249
0.037529,0.84642
0.1536,1.0375
-0.037518,1.1536
-0.15359,0.96249
0.037528,0.84642
0.1536,1.0375
-0.037518,1.1536
-0.15359,0.96249
0.037528,0.84642
0.1536,1.0375
-0.037519,1.1536
-0.15359,0.96249
0.037527,0.84641
0.1536,1.0375
-0.037519,1.1536
-0.15359,0.96249
0.037527,0.84641
0.1536,1.0375
-0.037519,1.1536
-0.15359,0.96249
0.037526,0.84641
0.1536,1.0375
-0.03752,1.1536
-0.15359,0.96249
0.037526,0.84641
0.1536,1.0375
-0.03752,1.1536
-0.15359,0.96248
0.037526,0.84641
0.1536,1.0375
-0.03752,1.1536
-0.15359,0.96248
0.037525,0.84641
0.1536,1.0375
-0.037521,1.1536
-0.15359,0.96248
0.037525,0.84641
0.1536,1.0375
-0.037521,1.1536
-0.15359,0.96248
0.037525,0.84641
0.1536,1.0375
-0.037521,1.1536
-0.1536,0.96248
0.037525,0.84641
0.1536,1.0375
-0.037521,1.1536
-0.1536,0.96248
0.037525,0.84641
0.1536,1.0375
-0.037521,1.1536
-0.1536,0.96248
0.037524,0.84641
0.1536,1.0375
-0.037522,1.1536
-0.1536,0.96248
0.037524,0.84641
0.1536,1.0375
-0.037522,1.1536
-0.1536,0.96248
0.037524,0.84641
0.1536,1.0375
-0.037522,1.1536
-0.1536,0.96248
0.037524,0.84641
0.1536,1.0375
-0.037522,1.1536
-0.1536,0.96248
0.037524,0.84641
0.1536,1.0375
-0.037522,1.1536
-0.1536,0.96248
0.037524,0.84641
0.1536,1.0375
-0.037522,1.1536
-0.1536,0.96248
0.037524,0.84641
0.1536,1.0375
-0.037522,1.1536
-0.1536,0.96248
0.037524,0.84641
0.1536,1.0375
-0.037522,1.1536
-0.1536,0.96248
0.037524,0.8464
0.1536,1.0375
-0.037522,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037522,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037522,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536


==> Fig/csv/2D_Lie_2_2_Area.csv <==
-2.5,2.5,-2.5,2.5,8,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.5,0.5,1,0.64453,1,0.64453,0.5,0.5,0,0.5,0.5,0.5,0.5,0.5,1,0.64453,0,0.5,0.5,0.5,0.5,0.5,1,0.64453,0.5,0.5,0,0.5,0,0.5,0.5,0.5
0.5,0,0,0.69315,0,0.69315,0.5,0,0,0.69315,0.5,0,0.5,0,0,0.69315,0,0.69315,0.5,0,0.5,0,0,0.69315,0.5,0,0,0.69315,0,0.69315,0.5,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,1,1,3.1402e-16,1,3.1402e-16,1,-1,3.1402e-16,1,3.1402e-16,3.1402e-16,3.1402e-16,3.1402e-16,3.1402e-16,-1,3.1402e-16,1,3.1402e-16,3.1402e-16,3.1402e-16,3.1402e-16,3.1402e-16,-1,-1,1,-1,3.1402e-16,-1,3.1402e-16,-1,-1
1,1,1,1,1,1,1,-1,1,1,1,1,1,1,1,-1,1,1,1,1,1,1,1,-1,-1,1,-1,1,-1,1,-1,-1
-3.3307e-16,-3.3307e-16,-3.3307e-16,1,-3.3307e-16,1,-3.3307e-16,2.2204e-16,1,-3.3307e-16,1,1,1,1,1,2.2204e-16,1,-3.3307e-16,1,1,1,1,1,2.2204e-16,2.2204e-16,-3.3307e-16,2.2204e-16,1,2.2204e-16,1,2.2204e-16,2.2204e-16
-1.9048e-17,-1.9048e-17,-1.9048e-17,0,-1.9048e-17,0,-1.9048e-17,-9.1974e-17,0,-1.9048e-17,0,0,0,0,0,-9.1974e-17,0,-1.9048e-17,0,0,0,0,0,-9.1974e-17,-9.1974e-17,-1.9048e-17,-9.1974e-17,0,-9.1974e-17,0,-9.1974e-17,-9.1974e-17
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Fig/csv/2D_Lie_2_2_J.csv <==
1,3
2,3.4139
3,3.0328
4,2.4743
5,2.485
6,3.0081
7,2.7948
8,2.2642
9,2.1285
10,2.6351
11,2.571
12,2.0923
13,1.8729
14,2.306
15,2.3622
16,1.9452
17,1.6822
18,2.0293
19,2.1714
20,1.8177
21,1.5366
22,1.8055
23,2.0013
24,1.7069
25,1.4239
26,1.6288
27,1.8525
28,1.6108
29,1.3356
30,1.4907
31,1.7243
32,1.5276
33,1.2659
34,1.3831
35,1.6149
36,1.4559
37,1.2106
38,1.2994
39,1.5223
40,1.3942
41,1.1665
42,1.2341
43,1.4444
44,1.3413
45,1.1313
46,1.1831
47,1.3789
48,1.2959
49,1.1033
50,1.1432
51,1.3241
52,1.2572
53,1.0811
54,1.1122
55,1.2782
56,1.2241
57,1.0636
58,1.088
59,1.2398
60,1.196
61,1.0498
62,1.0692
63,1.2076
64,1.172
65,1.0391
66,1.0547
67,1.1807
68,1.1515
69,1.0308
70,1.0435
71,1.158
72,1.1341
73,1.0246
74,1.035
75,1.1389
76,1.1192
77,1.0199
78,1.0285
79,1.1229
80,1.1065
81,1.0165
82,1.0237
83,1.1093
84,1.0957
85,1.0142
86,1.0202
87,1.0978
88,1.0864
89,1.0126
90,1.0177
91,1.088
92,1.0785
93,1.0116
94,1.016
95,1.0796
96,1.0717
97,1.0111
98,1.0149
99,1.0725
100,1.0658
101,1.011
102,1.0143
103,1.0664
104,1.0608
105,1.0111
106,1.014
107,1.0612
108,1.0564
109,1.0115
110,1.0139
111,1.0567
112,1.0527
113,1.012
114,1.0141
115,1.0528
116,1.0494
117,1.0126
118,1.0144
119,1.0495
120,1.0466
121,1.0132
122,1.0148
123,1.0466
124,1.0441
125,1.0139
126,1.0153
127,1.044
128,1.0419
129,1.0146
130,1.0158
131,1.0418
132,1.04
133,1.0153
134,1.0164
135,1.0399
136,1.0384
137,1.016
138,1.0169
139,1.0382
140,1.0369
141,1.0167
142,1.0175
143,1.0367
144,1.0356
145,1.0173
146,1.018
147,1.0354
148,1.0345
149,1.0179
150,1.0185
151,1.0343
152,1.0335
153,1.0185
154,1.019
155,1.0333
156,1.0326
157,1.019
158,1.0195
159,1.0324
160,1.0318
161,1.0195
162,1.0199
163,1.0316
164,1.0311
165,1.02
166,1.0203
167,1.0309
168,1.0305
169,1.0204
170,1.0207
171,1.0303
172,1.03
173,1.0208
174,1.0211
175,1.0297
176,1.0295
177,1.0212
178,1.0214
179,1.0292
180,1.029
181,1.0216
182,1.0217
183,1.0288
184,1.0286
185,1.0219
186,1.022
187,1.0284
188,1.0283
189,1.0222
190,1.0222
191,1.0281
192,1.0279
193,1.0224
194,1.0225
195,1.0277
196,1.0277
197,1.0227
198,1.0227
199,1.0275
200,1.0274
201,1.0229
202,1.0229
203,1.0272
204,1.0272
205,1.0231
206,1.0231
207,1.027
208,1.027
209,1.0233
210,1.0233
211,1.0268
212,1.0268
213,1.0234
214,1.0234
215,1.0266
216,1.0266
217,1.0236
218,1.0236
219,1.0264
220,1.0264
221,1.0237
222,1.0237
223,1.0263
224,1.0263
225,1.0238
226,1.0238
227,1.0262
228,1.0262
229,1.0239
230,1.0239
231,1.0261
232,1.0261
233,1.024
234,1.024
235,1.026
236,1.026
237,1.0241
238,1.0241
239,1.0259
240,1.0259
241,1.0242
242,1.0242
243,1.0258
244,1.0258
245,1.0243
246,1.0243
247,1.0257
248,1.0257
249,1.0244
250,1.0243
251,1.0256
252,1.0257
253,1.0244
254,1.0244
255,1.0256
256,1.0256
257,1.0245
258,1.0244
259,1.0255
260,1.0255
261,1.0245
262,1.0245
263,1.0255
264,1.0255
265,1.0246
266,1.0245
267,1.0254
268,1.0254
269,1.0246
270,1.0246
271,1.0254
272,1.0254
273,1.0247
274,1.0246
275,1.0253
276,1.0254
277,1.0247
278,1.0247
279,1.0253
280,1.0253
281,1.0247
282,1.0247
283,1.0253
284,1.0253
285,1.0247
286,1.0247
287,1.0252
288,1.0253
289,1.0248
290,1.0247
291,1.0252
292,1.0252
293,1.0248
294,1.0248
295,1.0252
296,1.0252
297,1.0248
298,1.0248
299,1.0252
300,1.0252
301,1.0248
302,1.0248
303,1.0252
304,1.0252
305,1.0248
306,1.0248
307,1.0251
308,1.0252
309,1.0249
310,1.0248
311,1.0251
312,1.0251
313,1.0249
314,1.0249
315,1.0251
316,1.0251
317,1.0249
318,1.0249
319,1.0251
320,1.0251
321,1.0249
322,1.0249
323,1.0251
324,1.0251
325,1.0249
326,1.0249
327,1.0251
328,1.0251
329,1.0249
330,1.0249
331,1.0251
332,1.0251
333,1.0249
334,1.0249
335,1.0251
336,1.0251
337,1.0249
338,1.0249
339,1.0251
340,1.0251
341,1.0249
342,1.0249
343,1.0251
344,1.0251
345,1.0249
346,1.0249
347,1.0251
348,1.0251
349,1.025
350,1.0249
351,1.025
352,1.0251
353,1.025
354,1.0249
355,1.025
356,1.0251
357,1.025
358,1.025
359,1.025
360,1.025
361,1.025
362,1.025
363,1.025
364,1.025
365,1.025
366,1.025
367,1.025
368,1.025
369,1.025
370,1.025
371,1.025
372,1.025
373,1.025
374,1.025
375,1.025
376,1.025
377,1.025
378,1.025
379,1.025
380,1.025
381,1.025
382,1.025
383,1.025
384,1.025
385,1.025
386,1.025
387,1.025
388,1.025
389,1.025
390,1.025
391,1.025
392,1.025
393,1.025
394,1.025
395,1.025
396,1.025
397,1.025
398,1.025
399,1.025
400,1.025
401,1.025
402,1.025
403,1.025
404,1.025
405,1.025
406,1.025
407,1.025
408,1.025
409,1.025
410,1.025
411,1.025
412,1.025
413,1.025
414,1.025
415,1.025
416,1.025
417,1.025
418,1.025
419,1.025
420,1.025
421,1.025
422,1.025
423,1.025
424,1.025
425,1.025
426,1.025
427,1.025
428,1.025
429,1.025
430,1.025
431,1.025
432,1.025
433,1.025
434,1.025
435,1.025
436,1.025
437,1.025
438,1.025
439,1.025
440,1.025
441,1.025
442,1.025
443,1.025
444,1.025
445,1.025
446,1.025
447,1.025
448,1.025
449,1.025
450,1.025
451,1.025
452,1.025
453,1.025
454,1.025
455,1.025
456,1.025
457,1.025
458,1.025
459,1.025
460,1.025
461,1.025
462,1.025
463,1.025
464,1.025
465,1.025
466,1.025
467,1.025
468,1.025
469,1.025
470,1.025
471,1.025
472,1.025
473,1.025
474,1.025
475,1.025
476,1.025
477,1.025
478,1.025
479,1.025
480,1.025
481,1.025
482,1.025
483,1.025
484,1.025
485,1.025
486,1.025
487,1.025
488,1.025
489,1.025
490,1.025
491,1.025
492,1.025
493,1.025
494,1.025
495,1.025
496,1.025
497,1.025
498,1.025
499,1.025
500,1.025
501,1.025
502,1.025
503,1.025
504,1.025
505,1.025
506,1.025
507,1.025
508,1.025
509,1.025
510,1.025
511,1.025
512,1.025
513,1.025
514,1.025
515,1.025
516,1.025
517,1.025
518,1.025
519,1.025
520,1.025
521,1.025
522,1.025
523,1.025
524,1.025
525,1.025
526,1.025
527,1.025
528,1.025
529,1.025
530,1.025
531,1.025
532,1.025
533,1.025
534,1.025
535,1.025
536,1.025
537,1.025
538,1.025
539,1.025
540,1.025
541,1.025
542,1.025
543,1.025
544,1.025
545,1.025
546,1.025
547,1.025
548,1.025
549,1.025
550,1.025
551,1.025
552,1.025
553,1.025
554,1.025
555,1.025
556,1.025
557,1.025
558,1.025
559,1.025
560,1.025
561,1.025
562,1.025
563,1.025
564,1.025
565,1.025
566,1.025
567,1.025
568,1.025
569,1.025
570,1.025
571,1.025
572,1.025
573,1.025
574,1.025
575,1.025
576,1.025
577,1.025
578,1.025
579,1.025
580,1.025
581,1.025
582,1.025
583,1.025
584,1.025
585,1.025
586,1.025
587,1.025
588,1.025
589,1.025
590,1.025
591,1.025
592,1.025
593,1.025
594,1.025
595,1.025
596,1.025
597,1.025
598,1.025
599,1.025
600,1.025
601,1.025
602,1.025
603,1.025
604,1.025
605,1.025
606,1.025
607,1.025
608,1.025
609,1.025
610,1.025
611,1.025
612,1.025
613,1.025
614,1.025
615,1.025
616,1.025
617,1.025
618,1.025
619,1.025
620,1.025
621,1.025
622,1.025
623,1.025
624,1.025
625,1.025
626,1.025
627,1.025
628,1.025
629,1.025
630,1.025
631,1.025
632,1.025
633,1.025
634,1.025
635,1.025
636,1.025
637,1.025
638,1.025
639,1.025
640,1.025
641,1.025
642,1.025
643,1.025
644,1.025
645,1.025
646,1.025
647,1.025
648,1.025
649,1.025
650,1.025
651,1.025
652,1.025
653,1.025
654,1.025
655,1.025
656,1.025
657,1.025
658,1.025
659,1.025
660,1.025
661,1.025
662,1.025
663,1.025
664,1.025
665,1.025
666,1.025
667,1.025
668,1.025
669,1.025
670,1.025
671,1.025
672,1.025
673,1.025
674,1.025
675,1.025
676,1.025
677,1.025
678,1.025
679,1.025
680,1.025
681,1.025
682,1.025
683,1.025
684,1.025
685,1.025
686,1.025
687,1.025
688,1.025
689,1.025
690,1.025
691,1.025
692,1.025
693,1.025
694,1.025
695,1.025
696,1.025
697,1.025
698,1.025
699,1.025
700,1.025
701,1.025
702,1.025
703,1.025
704,1.025
705,1.025
706,1.025
707,1.025
708,1.025
709,1.025
710,1.025
711,1.025
712,1.025
713,1.025
714,1.025
715,1.025
716,1.025
717,1.025
718,1.025
719,1.025
720,1.025
721,1.025
722,1.025
723,1.025
724,1.025
725,1.025
726,1.025
727,1.025
728,1.025
729,1.025
730,1.025
731,1.025
732,1.025
733,1.025
734,1.025
735,1.025
736,1.025
737,1.025
738,1.025
739,1.025
740,1.025
741,1.025
742,1.025
743,1.025
744,1.025
745,1.025
746,1.025
747,1.025
748,1.025
749,1.025
750,1.025
751,1.025
752,1.025
753,1.025
754,1.025
755,1.025
756,1.025
757,1.025
758,1.025
759,1.025
760,1.025
761,1.025
762,1.025
763,1.025
764,1.025
765,1.025
766,1.025
767,1.025
768,1.025
769,1.025
770,1.025
771,1.025
772,1.025
773,1.025
774,1.025
775,1.025
776,1.025
777,1.025
778,1.025
779,1.025
780,1.025
781,1.025
782,1.025
783,1.025
784,1.025
785,1.025
786,1.025
787,1.025
788,1.025
789,1.025
790,1.025
791,1.025
792,1.025
793,1.025
794,1.025
795,1.025
796,1.025
797,1.025
798,1.025
799,1.025
800,1.025
801,1.025
802,1.025
803,1.025
804,1.025
805,1.025
806,1.025
807,1.025
808,1.025
809,1.025
810,1.025
811,1.025
812,1.025
813,1.025
814,1.025
815,1.025
816,1.025
817,1.025
818,1.025
819,1.025
820,1.025
821,1.025
822,1.025
823,1.025
824,1.025
825,1.025
826,1.025
827,1.025
828,1.025
829,1.025
830,1.025
831,1.025
832,1.025
833,1.025
834,1.025
835,1.025
836,1.025
837,1.025
838,1.025
839,1.025
840,1.025
841,1.025
842,1.025
843,1.025
844,1.025
845,1.025
846,1.025
847,1.025
848,1.025
849,1.025
850,1.025
851,1.025
852,1.025
853,1.025
854,1.025
855,1.025
856,1.025
857,1.025
858,1.025
859,1.025
860,1.025
861,1.025
862,1.025
863,1.025
864,1.025
865,1.025
866,1.025
867,1.025
868,1.025
869,1.025
870,1.025
871,1.025
872,1.025
873,1.025
874,1.025
875,1.025
876,1.025
877,1.025
878,1.025
879,1.025
880,1.025
881,1.025
882,1.025
883,1.025
884,1.025
885,1.025
886,1.025
887,1.025
888,1.025
889,1.025
890,1.025
891,1.025
892,1.025
893,1.025
894,1.025
895,1.025
896,1.025
897,1.025
898,1.025
899,1.025
900,1.025
901,1.025
902,1.025
903,1.025
904,1.025
905,1.025
906,1.025
907,1.025
908,1.025
909,1.025
910,1.025
911,1.025
912,1.025
913,1.025
914,1.025
915,1.025
916,1.025
917,1.025
918,1.025
919,1.025
920,1.025
921,1.025
922,1.025
923,1.025
924,1.025
925,1.025
926,1.025
927,1.025
928,1.025
929,1.025
930,1.025
931,1.025
932,1.025
933,1.025
934,1.025
935,1.025
936,1.025
937,1.025
938,1.025
939,1.025
940,1.025
941,1.025
942,1.025
943,1.025
944,1.025
945,1.025
946,1.025
947,1.025
948,1.025
949,1.025
950,1.025
951,1.025
952,1.025
953,1.025
954,1.025
955,1.025
956,1.025
957,1.025
958,1.025
959,1.025
960,1.025
961,1.025
962,1.025
963,1.025
964,1.025
965,1.025
966,1.025
967,1.025
968,1.025
969,1.025
970,1.025
971,1.025
972,1.025
973,1.025
974,1.025
975,1.025
976,1.025
977,1.025
978,1.025
979,1.025
980,1.025
981,1.025
982,1.025
983,1.025
984,1.025
985,1.025
986,1.025
987,1.025
988,1.025
989,1.025
990,1.025
991,1.025
992,1.025
993,1.025
994,1.025
995,1.025
996,1.025
997,1.025
998,1.025
999,1.025
1000,1.025


==> Fig/csv/2D_Lie_2_2_W.csv <==
0.5,4.5,-1.2,1.2,4
1,1,3.1402e-16,3.1402e-16,-1
2,9.8131e-17,1,1,-9.8131e-17
3,-1,-2.7477e-16,-2.7477e-16,1
4,3.1402e-16,-1,-1,-3.1402e-16


==> Fig/csv/2D_Lie_2_2_contour.csv <==
0.35819,112
1.25,1.4563
1.2393,1.4515
1.2323,1.4485
1.2146,1.4414
1.1997,1.4359
1.197,1.4349
1.1793,1.4291
1.1616,1.4238
1.1482,1.4202
1.1439,1.4191
1.1263,1.415
1.1086,1.4115
1.0909,1.4085
1.0732,1.406
1.0597,1.4045
1.0556,1.4041
1.0379,1.4027
1.0202,1.4019
1.0025,1.4015
0.98485,1.4017
0.96717,1.4024
0.94949,1.4037
0.94047,1.4045
0.93182,1.4054
0.91414,1.4077
0.89646,1.4106
0.87879,1.414
0.86111,1.4179
0.85186,1.4202
0.84343,1.4224
0.82576,1.4275
0.80808,1.4331
0.80036,1.4359
0.7904,1.4395
0.77273,1.4464
0.76066,1.4515
0.75505,1.454
0.73737,1.4623
0.72759,1.4672
0.7197,1.4713
0.70202,1.481
0.69888,1.4828
0.68434,1.4916
0.67351,1.4985
0.66667,1.503
0.65057,1.5141
0.64899,1.5153
0.63131,1.5286
0.62977,1.5298
0.61364,1.543
0.61073,1.5455
0.59596,1.5585
0.59316,1.5611
0.57828,1.5754
0.57687,1.5768
0.56176,1.5924
0.56061,1.5937
0.54776,1.6081
0.54293,1.6137
0.53467,1.6237
0.52525,1.6356
0.52239,1.6394
0.51097,1.6551
0.50758,1.6599
0.50032,1.6707
0.49028,1.6864
0.4899,1.687
0.48104,1.702
0.47229,1.7177
0.47222,1.7178
0.46428,1.7333
0.45672,1.749
0.45455,1.7538
0.44979,1.7646
0.44336,1.7803
0.43738,1.796
0.43687,1.7974
0.43199,1.8116
0.42705,1.8273
0.42253,1.8429
0.41919,1.8557
0.41847,1.8586
0.41492,1.8742
0.41179,1.8899
0.40908,1.9056
0.40678,1.9212
0.40489,1.9369
0.40342,1.9525
0.40237,1.9682
0.40173,1.9838
0.40152,1.9993
0.40151,1.9995
0.40152,1.9997
0.40171,2.0152
0.40232,2.0308
0.40334,2.0465
0.40478,2.0621
0.40664,2.0778
0.40891,2.0934
0.4116,2.1091
0.41471,2.1247
0.41823,2.1404
0.41919,2.1442
0.42226,2.1561
0.42674,2.1717
0.43166,2.1874
0.43687,2.2026
0.437,2.203
0.44296,2.2187
0.44936,2.2343
0.45455,2.2462
0.45625,2.25
0.71637,140
1.25,1.1914
1.2323,1.1861
1.2295,1.1854
1.2146,1.1813
1.197,1.1769
1.1793,1.1728
1.1641,1.1697
1.1616,1.1692
1.1439,1.166
1.1263,1.1631
1.1086,1.1606
1.0909,1.1585
1.0732,1.1568
1.0556,1.1555
1.0379,1.1545
1.0256,1.154
1.0202,1.1539
1.0025,1.1536
0.98485,1.1538
0.9746,1.154
0.96717,1.1543
0.94949,1.1551
0.93182,1.1564
0.91414,1.158
0.89646,1.16
0.87879,1.1624
0.86111,1.1651
0.84343,1.1682
0.83602,1.1697
0.82576,1.1718
0.80808,1.1757
0.7904,1.18
0.77273,1.1847
0.77047,1.1854
0.75505,1.1899
0.73737,1.1954
0.72078,1.201
0.7197,1.2014
0.70202,1.2078
0.68434,1.2147
0.67954,1.2167
0.66667,1.2221
0.64899,1.2299
0.64366,1.2323
0.63131,1.2382
0.61364,1.247
0.61167,1.248
0.59596,1.2563
0.58277,1.2636
0.57828,1.2662
0.56061,1.2766
0.55627,1.2793
0.54293,1.2877
0.53181,1.2949
0.52525,1.2993
0.509,1.3106
0.50758,1.3116
0.4899,1.3246
0.48774,1.3263
0.47222,1.3384
0.4678,1.3419
0.45455,1.3529
0.44901,1.3576
0.43687,1.3682
0.43126,1.3732
0.41919,1.3844
0.41447,1.3889
0.40152,1.4015
0.39854,1.4045
0.38384,1.4197
0.3834,1.4202
0.36907,1.4359
0.36616,1.4391
0.35544,1.4515
0.34848,1.4598
0.34243,1.4672
0.33081,1.4818
0.33001,1.4828
0.31825,1.4985
0.31313,1.5055
0.30701,1.5141
0.29625,1.5298
0.29545,1.531
0.28608,1.5455
0.27778,1.5587
0.27631,1.5611
0.26708,1.5768
0.2601,1.5891
0.25823,1.5924
0.24987,1.6081
0.24242,1.6226
0.24185,1.6237
0.23433,1.6394
0.22712,1.6551
0.22475,1.6604
0.22034,1.6707
0.21392,1.6864
0.20781,1.702
0.20707,1.704
0.20213,1.7177
0.19677,1.7333
0.19171,1.749
0.18939,1.7566
0.18702,1.7646
0.18267,1.7803
0.17862,1.796
0.17487,1.8116
0.17172,1.8259
0.17143,1.8273
0.16835,1.8429
0.16555,1.8586
0.16306,1.8742
0.16085,1.8899
0.15894,1.9056
0.15732,1.9212
0.15599,1.9369
0.15496,1.9525
0.15421,1.9682
0.15404,1.9742
0.15377,1.9838
0.15362,1.9995
0.15375,2.0152
0.15404,2.0259
0.15418,2.0308
0.1549,2.0465
0.15591,2.0621
0.15722,2.0778
0.15882,2.0934
0.16072,2.1091
0.1629,2.1247
0.16538,2.1404
0.16816,2.1561
0.17122,2.1717
0.17172,2.174
0.17464,2.1874
0.17837,2.203
0.1824,2.2187
0.18673,2.2343
0.18939,2.2434
0.1914,2.25
1.0746,159
1.25,0.99401
1.2323,0.98979
1.2146,0.98588
1.197,0.98228
1.1945,0.98182
1.1793,0.97904
1.1616,0.9761
1.1439,0.97347
1.1263,0.97114
1.1086,0.96912
1.0909,0.9674
1.0755,0.96616
1.0732,0.96599
1.0556,0.96489
1.0379,0.9641
1.0202,0.96361
1.0025,0.96342
0.98485,0.96352
0.96717,0.96393
0.94949,0.96464
0.93182,0.96564
0.92481,0.96616
0.91414,0.96696
0.89646,0.96859
0.87879,0.97053
0.86111,0.97277
0.84343,0.97532
0.82576,0.97817
0.80808,0.98132
0.80553,0.98182
0.7904,0.98482
0.77273,0.98865
0.75505,0.99278
0.73737,0.99722
0.73641,0.99747
0.7197,1.002
0.70202,1.0072
0.68434,1.0126
0.6828,1.0131
0.66667,1.0185
0.64899,1.0247
0.63775,1.0288
0.63131,1.0312
0.61364,1.0381
0.59822,1.0444
0.59596,1.0454
0.57828,1.0531
0.56284,1.0601
0.56061,1.0611
0.54293,1.0696
0.53068,1.0758
0.52525,1.0785
0.50758,1.0878
0.50105,1.0914
0.4899,1.0976
0.4735,1.1071
0.47222,1.1078
0.45455,1.1185
0.44785,1.1227
0.43687,1.1297
0.42371,1.1384
0.41919,1.1414
0.40152,1.1536
0.40092,1.154
0.38384,1.1664
0.37944,1.1697
0.36616,1.1798
0.35904,1.1854
0.34848,1.1938
0.33963,1.201
0.33081,1.2084
0.32113,1.2167
0.31313,1.2237
0.30348,1.2323
0.29545,1.2397
0.2866,1.248
0.27778,1.2564
0.27045,1.2636
0.2601,1.274
0.25497,1.2793
0.24242,1.2925
0.24012,1.2949
0.22588,1.3106
0.22475,1.3119
0.21224,1.3263
0.20707,1.3324
0.19912,1.3419
0.18939,1.3539
0.18649,1.3576
0.17437,1.3732
0.17172,1.3767
0.16273,1.3889
0.15404,1.401
0.1515,1.4045
0.14074,1.4202
0.13636,1.4267
0.13039,1.4359
0.12041,1.4515
0.11869,1.4543
0.11086,1.4672
0.10163,1.4828
0.10101,1.4839
0.092831,1.4985
0.084317,1.5141
0.083333,1.516
0.076212,1.5298
0.06839,1.5455
0.065657,1.5511
0.060923,1.5611
0.053768,1.5768
0.04798,1.5899
0.046892,1.5924
0.040379,1.6081
0.03412,1.6237
0.030303,1.6337
0.028156,1.6394
0.022512,1.6551
0.017118,1.6707
0.012626,1.6844
0.011986,1.6864
0.0071799,1.702
0.0026199,1.7177
-0.0016941,1.7333
-0.0050505,1.7463
-0.0057496,1.749
-0.0095049,1.7646
-0.013018,1.7803
-0.01629,1.796
-0.01932,1.8116
-0.022108,1.8273
-0.022727,1.8311
-0.024621,1.8429
-0.026887,1.8586
-0.028914,1.8742
-0.030704,1.8899
-0.032256,1.9056
-0.033571,1.9212
-0.034648,1.9369
-0.035487,1.9525
-0.036089,1.9682
-0.036453,1.9838
-0.036579,1.9995
-0.036468,2.0152
-0.03612,2.0308
-0.035533,2.0465
-0.034709,2.0621
-0.033647,2.0778
-0.032348,2.0934
-0.030811,2.1091
-0.029037,2.1247
-0.027025,2.1404
-0.024775,2.1561
-0.022727,2.1689
-0.02228,2.1717
-0.019507,2.1874
-0.016493,2.203
-0.013237,2.2187
-0.0097388,2.2343
-0.0059992,2.25
1.4327,178
1.25,0.82945
1.2323,0.8258
1.2295,0.82525
1.2146,0.82245
1.197,0.81937
1.1793,0.81656
1.1616,0.81401
1.1439,0.81173
1.1263,0.80971
1.1251,0.8096
1.1086,0.80798
1.0909,0.80651
1.0732,0.8053
1.0556,0.80435
1.0379,0.80366
1.0202,0.80323
1.0025,0.80306
0.98485,0.80315
0.96717,0.80351
0.94949,0.80412
0.93182,0.805
0.91414,0.80613
0.89646,0.80753
0.87879,0.80919
0.87503,0.8096
0.86111,0.81113
0.84343,0.81333
0.82576,0.81581
0.80808,0.81854
0.7904,0.82154
0.77273,0.82481
0.77051,0.82525
0.75505,0.82838
0.73737,0.83223
0.7197,0.83634
0.70202,0.84072
0.70129,0.84091
0.68434,0.84543
0.66667,0.85041
0.64899,0.85566
0.6461,0.85657
0.63131,0.86125
0.61364,0.86713
0.599,0.87222
0.59596,0.87329
0.57828,0.87981
0.56061,0.88661
0.55743,0.88788
0.54293,0.89376
0.52525,0.90122
0.51997,0.90354
0.50758,0.90904
0.4899,0.91718
0.48568,0.91919
0.47222,0.9257
0.45455,0.93454
0.45395,0.93485
0.43687,0.9438
0.42448,0.95051
0.41919,0.95341
0.40152,0.96341
0.3968,0.96616
0.38384,0.97383
0.37073,0.98182
0.36616,0.98465
0.34848,0.99589
0.34606,0.99747
0.33081,1.0076
0.32269,1.0131
0.31313,1.0198
0.30042,1.0288
0.29545,1.0324
0.27915,1.0444
0.27778,1.0455
0.2601,1.0591
0.25885,1.0601
0.24242,1.0733
0.23943,1.0758
0.22475,1.088
0.2208,1.0914
0.20707,1.1034
0.20291,1.1071
0.18939,1.1193
0.18571,1.1227
0.17172,1.1359
0.16915,1.1384
0.15404,1.1532
0.1532,1.154
0.13785,1.1697
0.13636,1.1712
0.12306,1.1854
0.11869,1.1901
0.10878,1.201
0.10101,1.2098
0.094986,1.2167
0.083333,1.2303
0.081644,1.2323
0.06879,1.248
0.065657,1.2519
0.056378,1.2636
0.04798,1.2745
0.044353,1.2793
0.032737,1.2949
0.030303,1.2983
0.021537,1.3106
0.012626,1.3234
0.010668,1.3263
0.00020208,1.3419
-0.0050505,1.35
-0.0099308,1.3576
-0.01973,1.3732
-0.022727,1.3781
-0.029176,1.3889
-0.038332,1.4045
-0.040404,1.4082
-0.047135,1.4202
-0.05567,1.4359
-0.058081,1.4404
-0.063874,1.4515
-0.071807,1.4672
-0.075758,1.4752
-0.07945,1.4828
-0.086803,1.4985
-0.093434,1.5131
-0.093922,1.5141
-0.10071,1.5298
-0.10728,1.5455
-0.11111,1.5549
-0.11358,1.5611
-0.11961,1.5768
-0.12542,1.5924
-0.12879,1.6019
-0.13097,1.6081
-0.13626,1.6237
-0.14133,1.6394
-0.14618,1.6551
-0.14646,1.656
-0.15076,1.6707
-0.15511,1.6864
-0.15926,1.702
-0.16319,1.7177
-0.16414,1.7217
-0.16687,1.7333
-0.17032,1.749
-0.17357,1.7646
-0.17661,1.7803
-0.17943,1.796
-0.18182,1.8102
-0.18205,1.8116
-0.18442,1.8273
-0.18659,1.8429
-0.18855,1.8586
-0.19031,1.8742
-0.19186,1.8899
-0.19321,1.9056
-0.19434,1.9212
-0.19528,1.9369
-0.19601,1.9525
-0.19653,1.9682
-0.19684,1.9838
-0.19695,1.9995
-0.19686,2.0152
-0.19655,2.0308
-0.19604,2.0465
-0.19533,2.0621
-0.19441,2.0778
-0.19329,2.0934
-0.19195,2.1091
-0.19042,2.1247
-0.18867,2.1404
-0.18672,2.1561
-0.18457,2.1717
-0.18221,2.1874
-0.18182,2.1898
-0.17961,2.203
-0.17679,2.2187
-0.17377,2.2343
-0.17054,2.25
1.7909,158
0.68238,0.7
0.66667,0.70395
0.64899,0.70863
0.63131,0.71355
0.6241,0.71566
0.61364,0.71875
0.59596,0.72422
0.57828,0.72994
0.57422,0.73131
0.56061,0.73596
0.54293,0.74225
0.53014,0.74697
0.52525,0.7488
0.50758,0.75566
0.49028,0.76263
0.4899,0.76278
0.47222,0.77024
0.45455,0.77796
0.45382,0.77828
0.43687,0.78603
0.42007,0.79394
0.41919,0.79436
0.40152,0.80306
0.38862,0.8096
0.38384,0.81205
0.36616,0.82139
0.35906,0.82525
0.34848,0.83108
0.33111,0.84091
0.33081,0.84108
0.31313,0.85149
0.30474,0.85657
0.29545,0.86225
0.27958,0.87222
0.27778,0.87337
0.2601,0.88491
0.25566,0.88788
0.24242,0.89685
0.2328,0.90354
0.22475,0.9092
0.21088,0.91919
0.20707,0.92197
0.18984,0.93485
0.18939,0.93519
0.17172,0.94889
0.16967,0.95051
0.15404,0.96307
0.15027,0.96616
0.13636,0.97775
0.13158,0.98182
0.11869,0.99295
0.11355,0.99747
0.10101,1.0087
0.096152,1.0131
0.083333,1.025
0.079345,1.0288
0.065657,1.0419
0.063097,1.0444
0.04798,1.0595
0.047376,1.0601
0.032189,1.0758
0.030303,1.0777
0.017492,1.0914
0.012626,1.0967
0.0032492,1.1071
-0.0050505,1.1164
-0.010563,1.1227
-0.022727,1.1369
-0.023968,1.1384
-0.036926,1.154
-0.040404,1.1583
-0.049491,1.1697
-0.058081,1.1807
-0.061703,1.1854
-0.073543,1.201
-0.075758,1.204
-0.084999,1.2167
-0.093434,1.2285
-0.09615,1.2323
-0.10694,1.248
-0.11111,1.2542
-0.11741,1.2636
-0.1276,1.2793
-0.12879,1.2812
-0.13743,1.2949
-0.14646,1.3097
-0.14701,1.3106
-0.15625,1.3263
-0.16414,1.34
-0.16526,1.3419
-0.17394,1.3576
-0.18182,1.3721
-0.1824,1.3732
-0.19054,1.3889
-0.19847,1.4045
-0.19949,1.4066
-0.2061,1.4202
-0.21351,1.4359
-0.21717,1.4438
-0.22067,1.4515
-0.22757,1.4672
-0.23428,1.4828
-0.23485,1.4842
-0.2407,1.4985
-0.24691,1.5141
-0.25253,1.5287
-0.25292,1.5298
-0.25866,1.5455
-0.26421,1.5611
-0.26956,1.5768
-0.2702,1.5787
-0.27465,1.5924
-0.27954,1.6081
-0.28425,1.6237
-0.28788,1.6363
-0.28874,1.6394
-0.293,1.6551
-0.29707,1.6707
-0.30096,1.6864
-0.30465,1.702
-0.30556,1.7061
-0.30812,1.7177
-0.31139,1.7333
-0.31447,1.749
-0.31737,1.7646
-0.32008,1.7803
-0.3226,1.796
-0.32323,1.8002
-0.32491,1.8116
-0.32704,1.8273
-0.32897,1.8429
-0.33073,1.8586
-0.3323,1.8742
-0.33368,1.8899
-0.33489,1.9056
-0.3359,1.9212
-0.33674,1.9369
-0.33739,1.9525
-0.33785,1.9682
-0.33814,1.9838
-0.33823,1.9995
-0.33815,2.0152
-0.33788,2.0308
-0.33742,2.0465
-0.33679,2.0621
-0.33596,2.0778
-0.33496,2.0934
-0.33377,2.1091
-0.33239,2.1247
-0.33084,2.1404
-0.32909,2.1561
-0.32717,2.1717
-0.32506,2.1874
-0.32323,2.1998
-0.32276,2.203
-0.32024,2.2187
-0.31755,2.2343
-0.31466,2.25
2.1491,147
0.32249,0.7
0.31313,0.70491
0.29545,0.71443
0.29323,0.71566
0.27778,0.72429
0.26552,0.73131
0.2601,0.73446
0.24242,0.74495
0.2391,0.74697
0.22475,0.75581
0.21392,0.76263
0.20707,0.76699
0.18976,0.77828
0.18939,0.77852
0.17172,0.79046
0.16666,0.79394
0.15404,0.80276
0.14446,0.8096
0.13636,0.81545
0.12307,0.82525
0.11869,0.82853
0.10246,0.84091
0.10101,0.84203
0.083333,0.85597
0.082591,0.85657
0.065657,0.87037
0.063423,0.87222
0.04798,0.88523
0.04489,0.88788
0.030303,0.90057
0.026958,0.90354
0.012626,0.91642
0.0095943,0.91919
-0.0050505,0.93279
-0.0072301,0.93485
-0.022727,0.94971
-0.023543,0.95051
-0.039353,0.96616
-0.040404,0.96722
-0.054681,0.98182
-0.058081,0.98535
-0.069563,0.99747
-0.075758,1.0041
-0.084023,1.0131
-0.093434,1.0236
-0.09808,1.0288
-0.11111,1.0437
-0.11175,1.0444
-0.125,1.0601
-0.12879,1.0646
-0.13789,1.0758
-0.14646,1.0864
-0.15044,1.0914
-0.16265,1.1071
-0.16414,1.109
-0.17448,1.1227
-0.18182,1.1326
-0.18602,1.1384
-0.19725,1.154
-0.19949,1.1572
-0.20814,1.1697
-0.21717,1.183
-0.21878,1.1854
-0.22908,1.201
-0.23485,1.2099
-0.23912,1.2167
-0.24889,1.2323
-0.25253,1.2383
-0.25837,1.248
-0.26761,1.2636
-0.2702,1.2681
-0.27656,1.2793
-0.28529,1.2949
-0.28788,1.2997
-0.29374,1.3106
-0.30197,1.3263
-0.30556,1.3332
-0.30995,1.3419
-0.31769,1.3576
-0.32323,1.369
-0.32523,1.3732
-0.3325,1.3889
-0.33959,1.4045
-0.34091,1.4075
-0.34643,1.4202
-0.35306,1.4359
-0.35859,1.4493
-0.3595,1.4515
-0.36569,1.4672
-0.3717,1.4828
-0.37626,1.4951
-0.37752,1.4985
-0.3831,1.5141
-0.3885,1.5298
-0.39373,1.5455
-0.39394,1.5461
-0.39872,1.5611
-0.40353,1.5768
-0.40816,1.5924
-0.41162,1.6045
-0.41261,1.6081
-0.41685,1.6237
-0.42091,1.6394
-0.4248,1.6551
-0.42851,1.6707
-0.42929,1.6742
-0.43202,1.6864
-0.43535,1.702
-0.43851,1.7177
-0.4415,1.7333
-0.44432,1.749
-0.44696,1.7646
-0.44697,1.7647
-0.44941,1.7803
-0.45169,1.796
-0.4538,1.8116
-0.45574,1.8273
-0.45751,1.8429
-0.45912,1.8586
-0.46056,1.8742
-0.46182,1.8899
-0.46292,1.9056
-0.46386,1.9212
-0.46462,1.9369
-0.46465,1.9376
-0.46521,1.9525
-0.46563,1.9682
-0.46588,1.9838
-0.46597,1.9995
-0.46589,2.0152
-0.46565,2.0308
-0.46524,2.0465
-0.46466,2.0621
-0.46465,2.0624
-0.46391,2.0778
-0.46299,2.0934
-0.4619,2.1091
-0.46064,2.1247
-0.45922,2.1404
-0.45762,2.1561
-0.45586,2.1717
-0.45393,2.1874
-0.45183,2.203
-0.44956,2.2187
-0.44713,2.2343
-0.44697,2.2353
-0.44449,2.25
2.5073,85
0.096002,0.7
0.083333,0.7089
0.073901,0.71566
0.065657,0.72163
0.052557,0.73131
0.04798,0.73474
0.031928,0.74697
0.030303,0.74822
0.012626,0.76211
0.011987,0.76263
-0.0050505,0.77643
-0.0072972,0.77828
-0.022727,0.79117
-0.025985,0.79394
-0.040404,0.80635
-0.044108,0.8096
-0.058081,0.82199
-0.061693,0.82525
-0.075758,0.83811
-0.078767,0.84091
-0.093434,0.85473
-0.095355,0.85657
-0.11111,0.87186
-0.11148,0.87222
-0.12714,0.88788
-0.12879,0.88955
-0.14236,0.90354
-0.14646,0.90783
-0.15718,0.91919
-0.16414,0.92669
-0.1716,0.93485
-0.18182,0.94618
-0.18566,0.95051
-0.19935,0.96616
-0.19949,0.96632
-0.21265,0.98182
-0.21717,0.98723
-0.22562,0.99747
-0.23485,1.0089
-0.23827,1.0131
-0.2506,1.0288
-0.25253,1.0313
-0.26258,1.0444
-0.2702,1.0546
-0.27429,1.0601
-0.2857,1.0758
-0.28788,1.0788
-0.29679,1.0914
-0.30556,1.104
-0.30764,1.1071
-0.31818,1.1227
-0.32323,1.1304
-0.32847,1.1384
-0.3385,1.154
-0.34091,1.1579
-0.34826,1.1697
-0.3578,1.1854
-0.35859,1.1867
-0.36705,1.201
-0.3761,1.2167
-0.37626,1.2169
-0.38487,1.2323
-0.39346,1.248
-0.39394,1.2489
-0.40177,1.2636
-0.4099,1.2793
-0.41162,1.2827
-0.41778,1.2949
-0.42547,1.3106
-0.42929,1.3186
-0.43293,1.3263
-0.44018,1.3419
-0.44697,1.3569
-0.44726,1.3576
-0.45408,1.3732
-0.46074,1.3889
-0.46465,1.3983
-0.4672,1.4045
-0.47344,1.4202
-0.47952,1.4359
-0.48232,1.4433
-0.48539,1.4515
-0.49107,1.4672
-0.49658,1.4828
-0.5,1.4928
2.8655,57
-0.084149,0.7
-0.093434,0.70779
-0.10265,0.71566
-0.11111,0.72296
-0.12063,0.73131
-0.12879,0.73856
-0.13811,0.74697
-0.14646,0.7546
-0.15511,0.76263
-0.16414,0.77111
-0.17166,0.77828
-0.18182,0.7881
-0.18777,0.79394
-0.19949,0.80559
-0.20347,0.8096
-0.21717,0.8236
-0.21877,0.82525
-0.23367,0.84091
-0.23485,0.84216
-0.24818,0.85657
-0.25253,0.86132
-0.26234,0.87222
-0.2702,0.88108
-0.27616,0.88788
-0.28788,0.90146
-0.28965,0.90354
-0.30279,0.91919
-0.30556,0.92253
-0.31561,0.93485
-0.32323,0.94432
-0.32814,0.95051
-0.34038,0.96616
-0.34091,0.96685
-0.35229,0.98182
-0.35859,0.99023
-0.36394,0.99747
-0.37533,1.0131
-0.37626,1.0144
-0.38641,1.0288
-0.39394,1.0396
-0.39726,1.0444
-0.40783,1.0601
-0.41162,1.0658
-0.41815,1.0758
-0.42825,1.0914
-0.42929,1.0931
-0.43807,1.1071
-0.44697,1.1215
-0.4477,1.1227
-0.45705,1.1384
-0.46465,1.1513
-0.46621,1.154
-0.47512,1.1697
-0.48232,1.1826
-0.48384,1.1854
-0.49231,1.201
-0.5,1.2155
3.2236,36
-0.23838,0.7
-0.25253,0.71361
-0.25462,0.71566
-0.2702,0.73106
-0.27046,0.73131
-0.28589,0.74697
-0.28788,0.74901
-0.30095,0.76263
-0.30556,0.76748
-0.31566,0.77828
-0.32323,0.78648
-0.33003,0.79394
-0.34091,0.80603
-0.34407,0.8096
-0.35779,0.82525
-0.35859,0.82617
-0.37116,0.84091
-0.37626,0.84697
-0.38424,0.85657
-0.39394,0.8684
-0.39704,0.87222
-0.40954,0.88788
-0.41162,0.89052
-0.42173,0.90354
-0.42929,0.9134
-0.43368,0.91919
-0.44536,0.93485
-0.44697,0.93704
-0.45675,0.95051
-0.46465,0.96154
-0.46791,0.96616
-0.47881,0.98182
-0.48232,0.98693
-0.48946,0.99747
-0.49991,1.0131
-0.5,1.0133
3.5818,18
-0.37543,0.7
-0.37626,0.70088
-0.39005,0.71566
-0.39394,0.71988
-0.40434,0.73131
-0.41162,0.73941
-0.41833,0.74697
-0.42929,0.75948
-0.43202,0.76263
-0.44541,0.77828
-0.44697,0.78013
-0.45848,0.79394
-0.46465,0.80143
-0.47129,0.8096
-0.48232,0.82335
-0.48383,0.82525
-0.49609,0.84091
-0.5,0.84598


==> Fig/csv/2D_Lie_2_2_exact.csv <==
0,1
0.53212,1.5321
0.78108,1.7811
0.89757,1.8976
0.95208,1.9521
0.97758,1.9776
0.98951,1.9895


==> Fig/csv/2D_Lie_2_2_first.csv <==
1,2
0.97078,2.213
0.75454,2.2097
0.67624,2.0085
0.85246,1.8708


==> Fig/csv/2D_Lie_2_2_info.txt <==
f = 	@(x)1/sqrt(a)*sin(sqrt(a*b)*TestFcn(x)+phi)
g = 	@(x)1/sqrt(b)*cos(sqrt(a*b)*TestFcn(x)+phi)
h = 	5.000000e-02
n = 	1
m = 	4
[a1 a2] = 	5.000000e-01	5.000000e-01	
sigma = 	2	2	
Td = 	0	1	1	0	-1	0	0	1	-1	0	0	1	0	-1	-1	0	


==> Fig/csv/2D_Lie_2_2_last.csv <==
-0.037523,1.1536
-0.1536,0.96248
0.037523,0.8464
0.1536,1.0375
-0.037523,1.1536


==> Fig/csv/2D_Lie_2_2_minmax.csv <==
-0.5,1.5
-0.5,1.5


==> Fig/csv/2D_Lie_2_2_points.csv <==
1,2
0,1


==> Fig/csv/2D__a_0-5_0-5_s_1_1_0-9999_0-9999.csv <==
0,1
0.029007,1.1866
0.18093,1.318
0.25582,1.3351
0.11694,1.3786
0.078157,1.221
0.23459,1.0929
0.26574,1.108
0.1104,1.0423
0.10336,1.2183
0.24678,1.3775
0.34816,1.4161
0.23164,1.4425
0.15269,1.3211
0.29955,1.1577
0.36196,1.1502
0.2124,1.0955
0.17264,1.2532
0.3046,1.4318
0.4238,1.4861
0.32865,1.4987
0.22218,1.4123
0.35413,1.2259
0.44154,1.1989
0.30422,1.1565
0.23638,1.2912
0.35556,1.4828
0.48688,1.5488
0.41023,1.5505
0.28559,1.4944
0.40071,1.2946
0.50746,1.2516
0.38561,1.2213
0.29489,1.331
0.40107,1.5309
0.54068,1.6055
0.47945,1.5988
0.343,1.5677
0.44156,1.3611
0.56282,1.3052
0.45729,1.286
0.3487,1.3712
0.44236,1.5758
0.58766,1.6569
0.53905,1.6436
0.39498,1.6327
0.47841,1.4237
0.61029,1.3575
0.52039,1.3481
0.3983,1.4105
0.48031,1.6173
0.62954,1.7033
0.59118,1.6849
0.44219,1.6901
0.51235,1.4812
0.65188,1.4071
0.57612,1.4058
0.44406,1.4481
0.51551,1.6554
0.66745,1.7452
0.63737,1.7227
0.4852,1.7408
0.54402,1.5334
0.68898,1.4531
0.62555,1.4586
0.48625,1.4835
0.54829,1.6902
0.7021,1.7828
0.67869,1.7572
0.52447,1.7855
0.57373,1.5803
0.72254,1.4953
0.66959,1.5063
0.52509,1.5164
0.57887,1.7219
0.73398,1.8167
0.7159,1.7886
0.56035,1.825
0.60163,1.6222
0.75314,1.5335
0.709,1.5491
0.56077,1.5468
0.60736,1.7506
0.76337,1.8472
0.74954,1.8171
0.59313,1.8599
0.62779,1.6595
0.7812,1.5681
0.74438,1.5873
0.59348,1.5747
0.63386,1.7766
0.7905,1.8746
0.78004,1.8429
0.62306,1.8909
0.65224,1.6928
0.80699,1.5991
0.77621,1.6212
0.62341,1.6001
0.65846,1.8002
0.81553,1.8992
0.80772,1.8664
0.65038,1.9184
0.67504,1.7223
0.83073,1.6269
0.80492,1.6514
0.65076,1.6233
0.68124,1.8216
0.83861,1.9214
0.83287,1.8877
0.67528,1.9429
0.69621,1.7486
0.85256,1.6518
0.83085,1.6783
0.67569,1.6443
0.70228,1.841
0.85986,1.9415
0.85571,1.907
0.69797,1.9648
0.71582,1.772
0.87265,1.6742
0.85428,1.7022
0.69841,1.6633
0.72167,1.8585
0.8794,1.9595
0.87647,1.9245
0.71862,1.9843
0.73393,1.7929
0.89109,1.6941
0.87547,1.7234
0.71908,1.6805
0.73951,1.8744
0.89734,1.9758
0.89532,1.9404
0.7374,2.0017
0.75062,1.8114
0.90802,1.712
0.89465,1.7423
0.73787,1.6961
0.75589,1.8888
0.9138,1.9905
0.91244,1.9548
0.75447,2.0174
0.76596,1.828
0.92354,1.728
0.91201,1.7592
0.75495,1.7102
0.77091,1.9018
0.92887,2.0038
0.92798,1.9679
0.76998,2.0314
0.78004,1.8429
0.93775,1.7424
0.92773,1.7742
0.77045,1.7229
0.78466,1.9136
0.94266,2.0158
0.94208,1.9798
0.78407,2.0439
0.79295,1.8561
0.95075,1.7553
0.94197,1.7877
0.78453,1.7343
0.79724,1.9243
0.95527,2.0266
0.95488,1.9905
0.79685,2.0552
0.80476,1.868
0.96263,1.7668
0.95486,1.7997
0.7973,1.7447
0.80873,1.9339
0.96678,2.0364
0.96649,2.0003
0.80845,2.0654
0.81555,1.8786
0.97347,1.7772
0.96654,1.8104
0.80888,1.7541
0.81921,1.9427
0.97728,2.0452
0.97702,2.0091
0.81897,2.0745
0.8254,1.8881
0.98336,1.7865
0.97712,1.82
0.81938,1.7625
0.82877,1.9506
0.98685,2.0532
0.98657,2.0171
0.82851,2.0827
0.83439,1.8966
0.99238,1.7949
0.9867,1.8286
0.8289,1.7702
0.83748,1.9577
0.99557,2.0605
0.99523,2.0243
0.83716,2.0901
0.84258,1.9043
1.0006,1.8024
0.99537,1.8364
0.83753,1.777
0.84542,1.9642
1.0035,2.067
1.0031,2.0309
0.845,2.0967
0.85004,1.9112
1.0081,1.8092
1.0032,1.8433
0.84535,1.7833
0.85264,1.9701
1.0107,2.0729
1.0102,2.0369
0.85211,2.1027
0.85683,1.9174
1.0149,1.8152
1.0103,1.8495
0.85243,1.7889
0.8592,1.9754
1.0173,2.0782
1.0166,2.0422
0.85855,2.1081
0.863,1.923
1.0211,1.8207
1.0168,1.8551
0.85885,1.794
0.86517,1.9802
1.0233,2.083
1.0225,2.0471
0.86439,2.113
0.86862,1.928
1.0267,1.8257
1.0226,1.8601
0.86467,1.7985
0.87059,1.9846
1.0287,2.0874
1.0278,2.0516
0.86968,2.1174
0.87372,1.9325
1.0318,1.8301
1.0279,1.8647
0.86994,1.8027
0.87552,1.9885
1.0336,2.0913
1.0325,2.0556
0.87447,2.1213
0.87835,1.9365
1.0364,1.8341
1.0327,1.8687
0.87471,1.8064
0.87999,1.9921
1.0381,2.0949
1.0369,2.0592
0.87881,2.1249
0.88256,1.9402
1.0406,1.8377
1.037,1.8724
0.87903,1.8098
0.88405,1.9953
1.0422,2.0981
1.0408,2.0625
0.88274,2.1281
0.88638,1.9435
1.0445,1.841
1.0409,1.8757
0.88294,1.8129
0.88774,1.9982
1.0458,2.1011
1.0444,2.0654
0.8863,2.1311
0.88985,1.9465
1.0479,1.8439
1.0445,1.8787
0.88649,1.8156
0.89108,2.0008
1.0492,2.1037
1.0476,2.0681
0.88952,2.1337
0.89299,1.9491
1.0511,1.8466
1.0477,1.8814
0.88969,1.8181
0.89411,2.0032
1.0522,2.1061
1.0505,2.0705
0.89244,2.1361
0.89585,1.9516
1.0539,1.849
1.0506,1.8838
0.8926,1.8204
0.89686,2.0054
1.055,2.1082
1.0532,2.0728
0.89509,2.1382
0.89843,1.9537
1.0565,1.8511
1.0533,1.886
0.89523,1.8224
0.89936,2.0073
1.0575,2.1102
1.0556,2.0747
0.89748,2.1401
0.90078,1.9557
1.0589,1.8531
1.0556,1.8879
0.89761,1.8243
0.90162,2.0091
1.0597,2.1119
1.0577,2.0765
0.89965,2.1419
0.90291,1.9575
1.061,1.8549
1.0578,1.8897
0.89977,1.8259
0.90367,2.0107
1.0618,2.1135
1.0597,2.0782
0.90161,2.1435
0.90484,1.9591
1.0629,1.8564
1.0598,1.8913
0.90172,1.8274
0.90553,2.0122
1.0636,2.115
1.0615,2.0797
0.90339,2.1449
0.90658,1.9605
1.0647,1.8579
1.0615,1.8928
0.90349,1.8288
0.90721,2.0135
1.0653,2.1163
1.0631,2.081
0.905,2.1462
0.90817,1.9619
1.0663,1.8592
1.0631,1.8941
0.90509,1.83
0.90873,2.0146
1.0668,2.1175
1.0645,2.0822
0.90646,2.1474
0.9096,1.963
1.0677,1.8604
1.0646,1.8953
0.90654,1.8311
0.91012,2.0157
1.0682,2.1185
1.0658,2.0833
0.90778,2.1484
0.9109,1.9641
1.069,1.8614
1.0659,1.8963
0.90785,1.8321
0.91137,2.0167
1.0695,2.1195
1.067,2.0843
0.90897,2.1494
0.91208,1.9651
1.0702,1.8624
1.0671,1.8973
0.90904,1.833
0.9125,2.0176
1.0706,2.1204
1.0681,2.0852
0.91005,2.1502
0.91315,1.9659
1.0712,1.8632
1.0682,1.8982
0.91012,1.8339
0.91353,2.0183
1.0716,2.1211
1.0691,2.086
0.91103,2.151
0.91411,1.9667
1.0722,1.864
1.0691,1.8989
0.91109,1.8346
0.91446,2.0191
1.0726,2.1219
1.07,2.0867
0.91192,2.1517
0.91499,1.9674
1.0731,1.8647
1.07,1.8997
0.91197,1.8353
0.9153,2.0197
1.0734,2.1225
1.0708,2.0874
0.91272,2.1524
0.91578,1.9681
1.0739,1.8654
1.0708,1.9003
0.91277,1.8359
0.91606,2.0203
1.0742,2.1231
1.0715,2.088
0.91345,2.1529
0.9165,1.9687
1.0746,1.8659
1.0715,1.9009
0.91349,1.8364
0.91676,2.0208
1.0749,2.1236
1.0722,2.0885
0.9141,2.1535
0.91715,1.9692
1.0752,1.8665
1.0722,1.9014
0.91414,1.8369
0.91738,2.0213
1.0755,2.1241
1.0728,2.089
0.9147,2.1539
0.91774,1.9697
1.0758,1.8669
1.0728,1.9019
0.91474,1.8374
0.91795,2.0217
1.076,2.1245
1.0733,2.0895
0.91524,2.1544
0.91827,1.9701
1.0764,1.8674
1.0733,1.9023
0.91527,1.8378
0.91846,2.0221
1.0766,2.1249
1.0738,2.0899
0.91573,2.1547
0.91875,1.9705
1.0768,1.8678
1.0738,1.9027
0.91576,1.8382
0.91893,2.0225
1.077,2.1253
1.0742,2.0902
0.91617,2.1551
0.91919,1.9708
1.0773,1.8681
1.0743,1.903
0.9162,1.8385
0.91935,2.0228
1.0774,2.1256
1.0746,2.0906
0.91657,2.1554
0.91959,1.9712
1.0777,1.8684
1.0747,1.9034
0.91659,1.8388
0.91973,2.0231
1.0778,2.1259
1.075,2.0908
0.91693,2.1557
0.91994,1.9714
1.078,1.8687
1.075,1.9036
0.91695,1.8391
0.92007,2.0234
1.0782,2.1261
1.0753,2.0911
0.91726,2.1559
0.92027,1.9717
1.0784,1.869
1.0753,1.9039
0.91728,1.8393
0.92039,2.0236
1.0785,2.1264
1.0756,2.0914
0.91755,2.1562
0.92056,1.9719
1.0787,1.8692
1.0756,1.9041
0.91757,1.8395
0.92067,2.0238
1.0788,2.1266
1.0759,2.0916
0.91782,2.1564
0.92083,1.9721
1.0789,1.8694
1.0759,1.9043
0.91784,1.8397
0.92092,2.024
1.079,2.1268
1.0761,2.0918
0.91807,2.1566
0.92107,1.9723
1.0792,1.8696
1.0761,1.9045
0.91808,1.8399
0.92116,2.0242
1.0792,2.1269
1.0764,2.092
0.91829,2.1567
0.92129,1.9725
1.0794,1.8698
1.0764,1.9047
0.9183,1.8401
0.92137,2.0243
1.0795,2.1271
1.0766,2.0921
0.91849,2.1569
0.92148,1.9727
1.0796,1.8699
1.0766,1.9049
0.9185,1.8402
0.92156,2.0245
1.0796,2.1273
1.0767,2.0923
0.91867,2.157
0.92166,1.9728
1.0798,1.8701
1.0767,1.905
0.91868,1.8404
0.92173,2.0246
1.0798,2.1274
1.0769,2.0924
0.91883,2.1572
0.92182,1.9729
1.0799,1.8702
1.0769,1.9051
0.91884,1.8405
0.92188,2.0247
1.08,2.1275
1.077,2.0925
0.91898,2.1573
0.92197,1.9731
1.0801,1.8703
1.0771,1.9053
0.91899,1.8406
0.92202,2.0248
1.0801,2.1276
1.0772,2.0926
0.91911,2.1574
0.9221,1.9732
1.0802,1.8704
1.0772,1.9054
0.91912,1.8407
0.92215,2.0249
1.0802,2.1277
1.0773,2.0927
0.91923,2.1575
0.92222,1.9733
1.0803,1.8705
1.0773,1.9054
0.91924,1.8408
0.92227,2.025
1.0804,2.1278
1.0774,2.0928
0.91934,2.1576
0.92233,1.9733
1.0804,1.8706
1.0774,1.9055
0.91935,1.8409
0.92237,2.0251
1.0805,2.1279
1.0775,2.0929
0.91944,2.1576
0.92243,1.9734
1.0805,1.8707
1.0775,1.9056
0.91945,1.8409
0.92247,2.0252
1.0806,2.1279
1.0776,2.093
0.91953,2.1577
0.92252,1.9735
1.0806,1.8707
1.0776,1.9057
0.91954,1.841
0.92255,2.0252
1.0806,2.128
1.0777,2.093
0.91961,2.1578
0.9226,1.9736
1.0807,1.8708
1.0777,1.9057
0.91962,1.8411
0.92263,2.0253
1.0807,2.1281
1.0778,2.0931
0.91969,2.1578
0.92267,1.9736
1.0808,1.8709
1.0778,1.9058
0.91969,1.8411
0.9227,2.0254
1.0808,2.1281
1.0778,2.0931
0.91975,2.1579
0.92274,1.9737
1.0808,1.8709
1.0778,1.9059
0.91976,1.8412
0.92276,2.0254
1.0809,2.1282
1.0779,2.0932
0.91981,2.1579
0.9228,1.9737
1.0809,1.871
1.0779,1.9059
0.91982,1.8412
0.92282,2.0254
1.0809,2.1282
1.0779,2.0932
0.91987,2.158
0.92285,1.9738
1.0809,1.871
1.0779,1.9059
0.91987,1.8412
0.92287,2.0255
1.081,2.1282
1.078,2.0933
0.91992,2.158
0.9229,1.9738
1.081,1.871
1.078,1.906
0.91992,1.8413
0.92292,2.0255
1.081,2.1283
1.078,2.0933
0.91996,2.158
0.92295,1.9738
1.081,1.8711
1.078,1.906
0.91996,1.8413
0.92296,2.0255
1.0811,2.1283
1.0781,2.0933
0.92,2.1581
0.92299,1.9739
1.0811,1.8711
1.0781,1.906
0.92,1.8413
0.923,2.0256
1.0811,2.1283
1.0781,2.0934
0.92004,2.1581
0.92302,1.9739
1.0811,1.8711
1.0781,1.9061
0.92004,1.8414
0.92304,2.0256
1.0811,2.1284
1.0781,2.0934
0.92007,2.1581
0.92306,1.9739
1.0811,1.8712
1.0781,1.9061
0.92007,1.8414
0.92307,2.0256
1.0812,2.1284
1.0782,2.0934
0.9201,2.1582
0.92309,1.9739
1.0812,1.8712
1.0782,1.9061
0.9201,1.8414
0.9231,2.0256
1.0812,2.1284
1.0782,2.0935
0.92013,2.1582
0.92311,1.974
1.0812,1.8712
1.0782,1.9061
0.92013,1.8414
0.92312,2.0257
1.0812,2.1284
1.0782,2.0935
0.92015,2.1582
0.92314,1.974
1.0812,1.8712
1.0782,1.9062
0.92016,1.8415
0.92315,2.0257
1.0812,2.1284
1.0782,2.0935
0.92018,2.1582
0.92316,1.974
1.0813,1.8712
1.0782,1.9062
0.92018,1.8415
0.92317,2.0257
1.0813,2.1285
1.0783,2.0935
0.9202,2.1582
0.92318,1.974
1.0813,1.8713
1.0783,1.9062
0.9202,1.8415
0.92319,2.0257
1.0813,2.1285
1.0783,2.0935
0.92021,2.1582
0.9232,1.974
1.0813,1.8713
1.0783,1.9062
0.92022,1.8415
0.9232,2.0257
1.0813,2.1285


==> Fig/csv/2D__a_0-5_0-5_s_1_1_0-9999_0-9999_Area.csv <==
-2.5,2.5,-2.5,2.5,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.5,0.5,0.5,0.5,1,0.64453,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,1,0.64453,0,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0,0.5,0.5,0.5,0.5,0.5
0.5,0,0.5,2.2204e-16,0,0.69315,0.5,8.8818e-16,0.5,2.2204e-16,0.5,0,0.5,8.8818e-16,0,0.69315,0,0.69315,0.5,8.8818e-16,0.5,0,0.5,2.2204e-16,0.5,8.8818e-16,0,0.69315,0.5,2.2204e-16,0.5,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3.9252e-17,3.9252e-17,3.9252e-17,0.81543,3.9252e-17,-0.70711,3.9252e-17,-0.30861,0.81543,3.9252e-17,0.81543,0.81543,0.81543,-0.70711,0.81543,-0.30861,-0.70711,3.9252e-17,-0.70711,0.81543,-0.70711,-0.70711,-0.70711,-0.30861,-0.30861,3.9252e-17,-0.30861,0.81543,-0.30861,-0.70711,-0.30861,-0.30861
0.70711,0.70711,0.70711,1.2773,0.70711,-0.70711,0.70711,0.50674,1.2773,0.70711,1.2773,1.2773,1.2773,-0.70711,1.2773,0.50674,-0.70711,0.70711,-0.70711,1.2773,-0.70711,-0.70711,-0.70711,0.50674,0.50674,0.70711,0.50674,1.2773,0.50674,-0.70711,0.50674,0.50674
0.70711,0.70711,0.70711,1.1152,0.70711,-7.7716e-16,0.70711,0.96876,1.1152,0.70711,1.1152,1.1152,1.1152,-7.7716e-16,1.1152,0.96876,-7.7716e-16,0.70711,-7.7716e-16,1.1152,-7.7716e-16,-7.7716e-16,-7.7716e-16,0.96876,0.96876,0.70711,0.96876,1.1152,0.96876,-7.7716e-16,0.96876,0.96876
-9.992e-16,-9.992e-16,-9.992e-16,1.4237,-9.992e-16,-5.4691e-16,-9.992e-16,0.80658,1.4237,-9.992e-16,1.4237,1.4237,1.4237,-5.4691e-16,1.4237,0.80658,-5.4691e-16,-9.992e-16,-5.4691e-16,1.4237,-5.4691e-16,-5.4691e-16,-5.4691e-16,0.80658,0.80658,-9.992e-16,0.80658,1.4237,0.80658,-5.4691e-16,0.80658,0.80658
-6.8518e-16,-6.8518e-16,-6.8518e-16,0.60827,-6.8518e-16,-0.70711,-6.8518e-16,1.1152,0.60827,-6.8518e-16,0.60827,0.60827,0.60827,-0.70711,0.60827,1.1152,-0.70711,-6.8518e-16,-0.70711,0.60827,-0.70711,-0.70711,-0.70711,1.1152,1.1152,-6.8518e-16,1.1152,0.60827,1.1152,-0.70711,1.1152,1.1152
0.70711,0.70711,0.70711,0.14636,0.70711,-0.70711,0.70711,0.29984,0.14636,0.70711,0.14636,0.14636,0.14636,-0.70711,0.14636,0.29984,-0.70711,0.70711,-0.70711,0.14636,-0.70711,-0.70711,-0.70711,0.29984,0.29984,0.70711,0.29984,0.14636,0.29984,-0.70711,0.29984,0.29984
0.70711,0.70711,0.70711,0.30855,0.70711,-1.1102e-16,0.70711,-0.16217,0.30855,0.70711,0.30855,0.30855,0.30855,-1.1102e-16,0.30855,-0.16217,-1.1102e-16,0.70711,-1.1102e-16,0.30855,-1.1102e-16,-1.1102e-16,-1.1102e-16,-0.16217,-0.16217,0.70711,-0.16217,0.30855,-0.16217,-1.1102e-16,-0.16217,-0.16217
-1.1102e-16,-1.1102e-16,-1.1102e-16,-1.1102e-16,-1.1102e-16,4.5987e-17,-1.1102e-16,1.3878e-16,-1.1102e-16,-1.1102e-16,-1.1102e-16,-1.1102e-16,-1.1102e-16,4.5987e-17,-1.1102e-16,1.3878e-16,4.5987e-17,-1.1102e-16,4.5987e-17,-1.1102e-16,4.5987e-17,4.5987e-17,4.5987e-17,1.3878e-16,1.3878e-16,-1.1102e-16,1.3878e-16,-1.1102e-16,1.3878e-16,4.5987e-17,1.3878e-16,1.3878e-16
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Fig/csv/2D__a_0-5_0-5_s_1_1_0-9999_0-9999_W.csv <==
0.5,8.5,-0.97852,0.97852,8
1,3.9252e-17,0.81543,-0.70711,-0.30861
2,0.70711,0.46191,-8.2668e-16,0.81536
3,3.9252e-17,-0.16219,0.70711,0.46201
4,-0.70711,0.30855,2.3025e-16,-0.16217
5,3.1402e-16,-0.81543,-0.70711,0.30861
6,0.70711,-0.46191,-9.1499e-17,-0.81536
7,-2.7477e-16,0.16219,0.70711,-0.46201
8,-0.70711,-0.30855,1.5701e-16,0.16217


==> Fig/csv/2D__a_0-5_0-5_s_1_1_0-9999_0-9999_contour.csv <==
0.22489,115
1.1894,1.5653
1.1763,1.5598
1.1719,1.5581
1.1632,1.5548
1.1501,1.5502
1.137,1.546
1.1301,1.544
1.1239,1.5423
1.1108,1.5389
1.0977,1.536
1.0846,1.5334
1.0715,1.5312
1.0628,1.53
1.0584,1.5294
1.0453,1.528
1.0321,1.5269
1.019,1.5262
1.0059,1.5259
0.99283,1.5259
0.97972,1.5262
0.96661,1.527
0.95351,1.5281
0.9404,1.5295
0.93719,1.53
0.92729,1.5314
0.91419,1.5336
0.90108,1.5363
0.88797,1.5392
0.87487,1.5426
0.86986,1.544
0.86176,1.5464
0.84865,1.5506
0.83555,1.5552
0.82813,1.5581
0.82244,1.5603
0.80933,1.5658
0.79623,1.5718
0.79558,1.5721
0.78312,1.5783
0.77001,1.5853
0.76849,1.5861
0.75691,1.5929
0.74501,1.6002
0.7438,1.6009
0.73069,1.6097
0.72428,1.6142
0.71759,1.6191
0.70557,1.6283
0.70448,1.6291
0.69137,1.64
0.68869,1.6423
0.67827,1.6517
0.67328,1.6563
0.66516,1.6643
0.65912,1.6704
0.65205,1.6779
0.64608,1.6844
0.63895,1.6926
0.63405,1.6985
0.62584,1.7087
0.6229,1.7125
0.61273,1.7263
0.61256,1.7265
0.60307,1.7406
0.59963,1.7459
0.59425,1.7546
0.58652,1.7678
0.58604,1.7687
0.57854,1.7827
0.57341,1.7929
0.57157,1.7967
0.56521,1.8108
0.56031,1.8224
0.55933,1.8248
0.55404,1.8388
0.54919,1.8529
0.5472,1.8592
0.54485,1.8669
0.541,1.881
0.53758,1.895
0.53458,1.909
0.53409,1.9117
0.53207,1.9231
0.53,1.9371
0.52834,1.9512
0.5271,1.9652
0.52627,1.9792
0.52586,1.9933
0.52587,2.0073
0.5263,2.0214
0.52714,2.0354
0.5284,2.0494
0.53008,2.0635
0.53217,2.0775
0.53409,2.0883
0.5347,2.0916
0.53771,2.1056
0.54116,2.1196
0.54503,2.1337
0.5472,2.1408
0.54939,2.1477
0.55426,2.1618
0.55957,2.1758
0.56031,2.1776
0.56547,2.1898
0.57185,2.2039
0.57341,2.2071
0.57885,2.2179
0.58637,2.2319
0.58652,2.2322
0.59461,2.246
0.59963,2.2541
0.60346,2.26
0.61273,2.2737
0.61299,2.2741
0.4497,140
1.1894,1.3567
1.1763,1.353
1.1632,1.3496
1.1545,1.3475
1.1501,1.3464
1.137,1.3436
1.1239,1.341
1.1108,1.3386
1.0977,1.3366
1.0846,1.3348
1.0733,1.3334
1.0715,1.3332
1.0584,1.332
1.0453,1.3309
1.0321,1.3302
1.019,1.3297
1.0059,1.3295
0.99283,1.3295
0.97972,1.3297
0.96661,1.3303
0.95351,1.331
0.9404,1.3321
0.92729,1.3334
0.92662,1.3334
0.91419,1.3349
0.90108,1.3368
0.88797,1.3389
0.87487,1.3412
0.86176,1.3438
0.84865,1.3467
0.84547,1.3475
0.83555,1.3499
0.82244,1.3534
0.80933,1.3571
0.79623,1.3611
0.79501,1.3615
0.78312,1.3655
0.77001,1.3701
0.75691,1.375
0.75556,1.3756
0.7438,1.3803
0.73069,1.3859
0.72239,1.3896
0.71759,1.3918
0.70448,1.3981
0.69337,1.4036
0.69137,1.4047
0.67827,1.4117
0.66748,1.4177
0.66516,1.419
0.65205,1.4268
0.64404,1.4317
0.63895,1.4349
0.62584,1.4435
0.62254,1.4457
0.61273,1.4526
0.60271,1.4598
0.59963,1.4621
0.58652,1.4721
0.58428,1.4738
0.57341,1.4826
0.56713,1.4879
0.56031,1.4937
0.55103,1.5019
0.5472,1.5054
0.53592,1.5159
0.53409,1.5177
0.52169,1.53
0.52099,1.5307
0.50828,1.544
0.50788,1.5445
0.49563,1.5581
0.49477,1.559
0.48368,1.5721
0.48167,1.5745
0.47237,1.5861
0.46856,1.5911
0.46166,1.6002
0.45545,1.6087
0.45151,1.6142
0.44235,1.6275
0.44187,1.6283
0.4328,1.6423
0.42924,1.648
0.42419,1.6563
0.41613,1.6701
0.416,1.6704
0.40833,1.6844
0.40303,1.6946
0.40104,1.6985
0.39419,1.7125
0.38992,1.7217
0.38771,1.7265
0.38165,1.7406
0.37682,1.7524
0.37592,1.7546
0.3706,1.7687
0.3656,1.7827
0.36371,1.7884
0.36097,1.7967
0.35669,1.8108
0.35271,1.8248
0.3506,1.8329
0.34906,1.8388
0.34577,1.8529
0.34277,1.8669
0.34007,1.881
0.33767,1.895
0.3375,1.8962
0.33561,1.909
0.33385,1.9231
0.33238,1.9371
0.33121,1.9512
0.33034,1.9652
0.32975,1.9792
0.32946,1.9933
0.32947,2.0073
0.32977,2.0214
0.33037,2.0354
0.33126,2.0494
0.33244,2.0635
0.33392,2.0775
0.33569,2.0916
0.3375,2.1038
0.33777,2.1056
0.34018,2.1196
0.34289,2.1337
0.3459,2.1477
0.34921,2.1618
0.3506,2.1672
0.35287,2.1758
0.35686,2.1898
0.36116,2.2039
0.36371,2.2116
0.36581,2.2179
0.37082,2.2319
0.37615,2.246
0.37682,2.2476
0.3819,2.26
0.38798,2.2741
0.67452,163
1.1894,1.2009
1.1763,1.1979
1.1632,1.1951
1.1527,1.193
1.1501,1.1925
1.137,1.1902
1.1239,1.1881
1.1108,1.1862
1.0977,1.1846
1.0846,1.1831
1.0715,1.1818
1.0584,1.1808
1.0453,1.18
1.0321,1.1793
1.0213,1.179
1.019,1.1789
1.0059,1.1787
0.99283,1.1787
0.97972,1.179
0.97849,1.179
0.96661,1.1794
0.95351,1.18
0.9404,1.1809
0.92729,1.182
0.91419,1.1832
0.90108,1.1847
0.88797,1.1864
0.87487,1.1883
0.86176,1.1904
0.84865,1.1928
0.8473,1.193
0.83555,1.1954
0.82244,1.1982
0.80933,1.2012
0.79623,1.2044
0.78608,1.2071
0.78312,1.2079
0.77001,1.2116
0.75691,1.2155
0.7438,1.2197
0.73957,1.2211
0.73069,1.2241
0.71759,1.2288
0.70448,1.2337
0.70084,1.2352
0.69137,1.2389
0.67827,1.2444
0.66715,1.2492
0.66516,1.2501
0.65205,1.2561
0.63895,1.2623
0.63713,1.2632
0.62584,1.2689
0.61273,1.2758
0.60993,1.2773
0.59963,1.2829
0.58652,1.2904
0.58495,1.2913
0.57341,1.2982
0.56186,1.3054
0.56031,1.3063
0.5472,1.3148
0.54038,1.3194
0.53409,1.3237
0.52099,1.3329
0.52021,1.3334
0.50788,1.3425
0.50132,1.3475
0.49477,1.3525
0.48344,1.3615
0.48167,1.363
0.46856,1.3738
0.46656,1.3756
0.45545,1.3852
0.45057,1.3896
0.44235,1.3971
0.43536,1.4036
0.42924,1.4095
0.42089,1.4177
0.41613,1.4224
0.40711,1.4317
0.40303,1.436
0.39396,1.4457
0.38992,1.4502
0.38142,1.4598
0.37682,1.4651
0.36943,1.4738
0.36371,1.4808
0.35798,1.4879
0.3506,1.4973
0.34702,1.5019
0.3375,1.5146
0.33653,1.5159
0.32652,1.53
0.32439,1.5331
0.31695,1.544
0.31128,1.5526
0.30778,1.5581
0.29899,1.5721
0.29818,1.5735
0.29064,1.5861
0.28507,1.5958
0.28262,1.6002
0.27498,1.6142
0.27196,1.62
0.26768,1.6283
0.26071,1.6423
0.25886,1.6462
0.2541,1.6563
0.24778,1.6704
0.24575,1.6751
0.24179,1.6844
0.23609,1.6985
0.23264,1.7074
0.23069,1.7125
0.2256,1.7265
0.22077,1.7406
0.21954,1.7444
0.21625,1.7546
0.21199,1.7687
0.20799,1.7827
0.20643,1.7885
0.20428,1.7967
0.20083,1.8108
0.19764,1.8248
0.19469,1.8388
0.19332,1.8459
0.192,1.8529
0.18958,1.8669
0.18741,1.881
0.18547,1.895
0.18378,1.909
0.18233,1.9231
0.18113,1.9371
0.18022,1.9504
0.18016,1.9512
0.17945,1.9652
0.17898,1.9792
0.17875,1.9933
0.17875,2.0073
0.179,2.0214
0.17948,2.0354
0.1802,2.0494
0.18022,2.0497
0.18117,2.0635
0.18239,2.0775
0.18385,2.0916
0.18555,2.1056
0.1875,2.1196
0.18968,2.1337
0.19211,2.1477
0.19332,2.1541
0.19481,2.1618
0.19777,2.1758
0.20098,2.1898
0.20443,2.2039
0.20643,2.2115
0.20816,2.2179
0.21217,2.2319
0.21643,2.246
0.21954,2.2556
0.22097,2.26
0.22581,2.2741
0.89933,180
1.1894,1.0708
1.1763,1.0682
1.168,1.0667
1.1632,1.0658
1.1501,1.0636
1.137,1.0616
1.1239,1.0598
1.1108,1.0582
1.0977,1.0567
1.0846,1.0555
1.0715,1.0544
1.0584,1.0535
1.0453,1.0528
1.0427,1.0526
1.0321,1.0522
1.019,1.0519
1.0059,1.0517
0.99283,1.0517
0.97972,1.0519
0.96661,1.0523
0.95738,1.0526
0.95351,1.0528
0.9404,1.0536
0.92729,1.0545
0.91419,1.0556
0.90108,1.0569
0.88797,1.0583
0.87487,1.06
0.86176,1.0618
0.84865,1.0638
0.83555,1.066
0.83201,1.0667
0.82244,1.0685
0.80933,1.0711
0.79623,1.0738
0.78312,1.0768
0.77001,1.08
0.76712,1.0807
0.75691,1.0834
0.7438,1.087
0.73069,1.0907
0.71759,1.0947
0.71738,1.0948
0.70448,1.0989
0.69137,1.1033
0.67827,1.1079
0.67585,1.1088
0.66516,1.1128
0.65205,1.1178
0.63956,1.1228
0.63895,1.1231
0.62584,1.1286
0.61273,1.1344
0.60717,1.1369
0.59963,1.1404
0.58652,1.1466
0.57767,1.1509
0.57341,1.153
0.56031,1.1598
0.55055,1.165
0.5472,1.1668
0.53409,1.174
0.52539,1.179
0.52099,1.1816
0.50788,1.1894
0.5019,1.193
0.49477,1.1975
0.48167,1.2059
0.47982,1.2071
0.46856,1.2146
0.45904,1.2211
0.45545,1.2236
0.44235,1.233
0.43936,1.2352
0.42924,1.2427
0.4207,1.2492
0.41613,1.2527
0.40303,1.2631
0.40292,1.2632
0.38992,1.274
0.38603,1.2773
0.37682,1.2852
0.36988,1.2913
0.36371,1.2969
0.35443,1.3054
0.3506,1.3089
0.33964,1.3194
0.3375,1.3215
0.32546,1.3334
0.32439,1.3345
0.31187,1.3475
0.31128,1.3481
0.29882,1.3615
0.29818,1.3622
0.28629,1.3756
0.28507,1.377
0.27426,1.3896
0.27196,1.3923
0.26268,1.4036
0.25886,1.4084
0.25155,1.4177
0.24575,1.4252
0.24083,1.4317
0.23264,1.4428
0.23051,1.4457
0.22059,1.4598
0.21954,1.4613
0.21106,1.4738
0.20643,1.4808
0.20187,1.4879
0.19332,1.5014
0.19301,1.5019
0.18454,1.5159
0.18022,1.5233
0.17636,1.53
0.1685,1.544
0.16711,1.5466
0.16097,1.5581
0.154,1.5715
0.1537,1.5721
0.14677,1.5861
0.1409,1.5984
0.14008,1.6002
0.13371,1.6142
0.12779,1.6277
0.12757,1.6283
0.12174,1.6423
0.11614,1.6563
0.11468,1.6601
0.11082,1.6704
0.10574,1.6844
0.10158,1.6965
0.10089,1.6985
0.096325,1.7125
0.091974,1.7265
0.08847,1.7384
0.087849,1.7406
0.08399,1.7546
0.080345,1.7687
0.076914,1.7827
0.075363,1.7895
0.073722,1.7967
0.070763,1.8108
0.068016,1.8248
0.06548,1.8388
0.063157,1.8529
0.062256,1.8589
0.061061,1.8669
0.059187,1.881
0.057522,1.895
0.056065,1.909
0.054817,1.9231
0.053778,1.9371
0.052947,1.9512
0.052326,1.9652
0.051913,1.9792
0.051708,1.9933
0.051713,2.0073
0.051926,2.0214
0.052348,2.0354
0.052979,2.0494
0.053818,2.0635
0.054866,2.0775
0.056123,2.0916
0.057588,2.1056
0.059263,2.1196
0.061146,2.1337
0.062256,2.1411
0.063251,2.1477
0.065584,2.1618
0.068128,2.1758
0.070885,2.1898
0.073852,2.2039
0.075363,2.2105
0.077056,2.2179
0.080495,2.2319
0.08415,2.246
0.088019,2.26
0.08847,2.2616
0.092155,2.2741
1.1241,197
1.1894,0.95682
1.1763,0.95451
1.1755,0.95437
1.1632,0.95239
1.1501,0.95044
1.137,0.94866
1.1239,0.94703
1.1108,0.94557
1.0977,0.94427
1.0846,0.94314
1.0715,0.94217
1.0584,0.94136
1.0453,0.94071
1.0349,0.94033
1.0321,0.94023
1.019,0.93992
1.0059,0.93976
0.99283,0.93977
0.97972,0.93994
0.96661,0.94027
0.96495,0.94033
0.95351,0.94077
0.9404,0.94143
0.92729,0.94225
0.91419,0.94324
0.90108,0.94439
0.88797,0.9457
0.87487,0.94718
0.86176,0.94882
0.84865,0.95062
0.83555,0.95259
0.82456,0.95437
0.82244,0.95472
0.80933,0.95704
0.79623,0.95953
0.78312,0.96219
0.77001,0.96501
0.75691,0.96799
0.75516,0.96841
0.7438,0.97118
0.73069,0.97454
0.71759,0.97807
0.70448,0.98177
0.70216,0.98245
0.69137,0.98567
0.67827,0.98976
0.66516,0.99402
0.65785,0.99649
0.65205,0.99848
0.63895,1.0031
0.62584,1.008
0.61915,1.0105
0.61273,1.013
0.59963,1.0183
0.58652,1.0237
0.58449,1.0246
0.57341,1.0294
0.56031,1.0352
0.55298,1.0386
0.5472,1.0413
0.53409,1.0476
0.52394,1.0526
0.52099,1.0541
0.50788,1.0609
0.49697,1.0667
0.49477,1.0679
0.48167,1.0751
0.47175,1.0807
0.46856,1.0826
0.45545,1.0903
0.44805,1.0948
0.44235,1.0983
0.42924,1.1065
0.42565,1.1088
0.41613,1.115
0.40441,1.1228
0.40303,1.1238
0.38992,1.1329
0.38427,1.1369
0.37682,1.1422
0.36503,1.1509
0.36371,1.1519
0.3506,1.1619
0.34669,1.165
0.3375,1.1722
0.32913,1.179
0.32439,1.1829
0.31229,1.193
0.31128,1.1939
0.29818,1.2053
0.29616,1.2071
0.28507,1.2171
0.28066,1.2211
0.27196,1.2293
0.26576,1.2352
0.25886,1.2418
0.25141,1.2492
0.24575,1.2549
0.23758,1.2632
0.23264,1.2684
0.22426,1.2773
0.21954,1.2824
0.21141,1.2913
0.20643,1.2969
0.19902,1.3054
0.19332,1.312
0.18706,1.3194
0.18022,1.3277
0.17551,1.3334
0.16711,1.344
0.16434,1.3475
0.154,1.3609
0.15356,1.3615
0.14316,1.3756
0.1409,1.3787
0.13311,1.3896
0.12779,1.3972
0.12339,1.4036
0.11468,1.4166
0.11398,1.4177
0.10493,1.4317
0.10158,1.437
0.096173,1.4457
0.08847,1.4585
0.087695,1.4598
0.079541,1.4738
0.075363,1.4812
0.071655,1.4879
0.06404,1.5019
0.062256,1.5053
0.056714,1.5159
0.049622,1.53
0.04915,1.5309
0.042826,1.544
0.036242,1.5581
0.036043,1.5585
0.029948,1.5721
0.02386,1.5861
0.022937,1.5883
0.01804,1.6002
0.012434,1.6142
0.00983,1.621
0.0070647,1.6283
0.0019274,1.6423
-0.0030121,1.6563
-0.0032767,1.6571
-0.0076958,1.6704
-0.012181,1.6844
-0.016383,1.6982
-0.01647,1.6985
-0.020512,1.7125
-0.024361,1.7265
-0.028018,1.7406
-0.02949,1.7465
-0.031457,1.7546
-0.034687,1.7687
-0.037727,1.7827
-0.040577,1.7967
-0.042596,1.8074
-0.043228,1.8108
-0.045666,1.8248
-0.047917,1.8388
-0.049979,1.8529
-0.051854,1.8669
-0.053541,1.881
-0.05504,1.895
-0.055703,1.9021
-0.056343,1.909
-0.057452,1.9231
-0.058376,1.9371
-0.059114,1.9512
-0.059667,1.9652
-0.060034,1.9792
-0.060216,1.9933
-0.060212,2.0073
-0.060022,2.0214
-0.059647,2.0354
-0.059087,2.0494
-0.05834,2.0635
-0.057409,2.0775
-0.056292,2.0916
-0.055703,2.0979
-0.05498,2.1056
-0.053473,2.1196
-0.051778,2.1337
-0.049895,2.1477
-0.047825,2.1618
-0.045566,2.1758
-0.04312,2.1898
-0.042596,2.1926
-0.040459,2.2039
-0.037602,2.2179
-0.034554,2.2319
-0.031315,2.246
-0.02949,2.2535
-0.027866,2.26
-0.024201,2.2741
1.349,115
0.67769,0.88418
0.66516,0.88789
0.65205,0.89192
0.63895,0.89611
0.6326,0.89822
0.62584,0.90049
0.61273,0.90504
0.59963,0.90976
0.59291,0.91225
0.58652,0.91466
0.57341,0.91976
0.56031,0.92501
0.55719,0.92629
0.5472,0.93047
0.53409,0.93612
0.52458,0.94033
0.52099,0.94194
0.50788,0.94799
0.49477,0.9542
0.49442,0.95437
0.48167,0.96066
0.46856,0.96728
0.46638,0.96841
0.45545,0.97415
0.44235,0.9812
0.44007,0.98245
0.42924,0.9885
0.41613,0.99598
0.41527,0.99649
0.40303,1.0037
0.39182,1.0105
0.38992,1.0117
0.37682,1.0199
0.36957,1.0246
0.36371,1.0284
0.3506,1.0371
0.34834,1.0386
0.3375,1.0461
0.32811,1.0526
0.32439,1.0553
0.31128,1.0648
0.30873,1.0667
0.29818,1.0746
0.29018,1.0807
0.28507,1.0847
0.27233,1.0948
0.27196,1.0951
0.25886,1.1058
0.25523,1.1088
0.24575,1.1168
0.23875,1.1228
0.23264,1.1282
0.22286,1.1369
0.21954,1.1399
0.20753,1.1509
0.20643,1.152
0.19332,1.1644
0.19275,1.165
0.18022,1.1773
0.17848,1.179
0.16711,1.1905
0.16469,1.193
0.154,1.2043
0.15135,1.2071
0.1409,1.2184
0.13845,1.2211
0.12779,1.2331
0.12596,1.2352
0.11468,1.2482
0.11386,1.2492
0.10215,1.2632
0.10158,1.2639
0.090826,1.2773
0.08847,1.2803
0.079848,1.2913
0.075363,1.2972
0.069206,1.3054
0.062256,1.3148
0.058886,1.3194
0.04915,1.333
0.048875,1.3334
0.039204,1.3475
0.036043,1.3522
0.029823,1.3615
0.022937,1.3721
0.020718,1.3756
0.011906,1.3896
0.00983,1.393
0.0033794,1.4036
-0.0032767,1.4149
-0.0049005,1.4177
-0.012899,1.4317
-0.016383,1.438
-0.020647,1.4457
-0.028157,1.4598
-0.02949,1.4623
-0.035399,1.4738
-0.042434,1.4879
-0.042596,1.4882
-0.049196,1.5019
-0.055703,1.5158
-0.055766,1.5159
-0.062071,1.53
-0.06819,1.544
-0.06881,1.5455
-0.074059,1.5581
-0.079737,1.5721
-0.081916,1.5777
-0.085192,1.5861
-0.090439,1.6002
-0.095023,1.6129
-0.0955,1.6142
-0.10033,1.6283
-0.10498,1.6423
-0.10813,1.6522
1.5738,79
0.4267,0.88418
0.41613,0.88968
0.40303,0.89665
0.40016,0.89822
0.38992,0.90386
0.37682,0.91124
0.37506,0.91225
0.36371,0.91887
0.35122,0.92629
0.3506,0.92667
0.3375,0.93473
0.32856,0.94033
0.32439,0.94298
0.31128,0.95148
0.3069,0.95437
0.29818,0.96021
0.28615,0.96841
0.28507,0.96916
0.27196,0.97839
0.2663,0.98245
0.25886,0.98786
0.24719,0.99649
0.24575,0.99757
0.23264,1.0076
0.22885,1.0105
0.21954,1.0179
0.21117,1.0246
0.20643,1.0284
0.1941,1.0386
0.19332,1.0393
0.18022,1.0504
0.17765,1.0526
0.16711,1.0619
0.16176,1.0667
0.154,1.0737
0.14638,1.0807
0.1409,1.0859
0.13151,1.0948
0.12779,1.0983
0.1171,1.1088
0.11468,1.1112
0.10315,1.1228
0.10158,1.1245
0.089626,1.1369
0.08847,1.1381
0.076518,1.1509
0.075363,1.1522
0.063806,1.165
0.062256,1.1667
0.051474,1.179
0.04915,1.1817
0.039506,1.193
0.036043,1.1972
0.027888,1.2071
0.022937,1.2132
0.016605,1.2211
0.00983,1.2298
0.0056434,1.2352
-0.0032767,1.2469
-0.0050081,1.2492
-0.015349,1.2632
-0.016383,1.2647
-0.025377,1.2773
-0.02949,1.2832
-0.035128,1.2913
-0.042596,1.3023
-0.04461,1.3054
-0.053812,1.3194
-0.055703,1.3223
-0.062738,1.3334
-0.06881,1.3432
-0.071422,1.3475
-0.07985,1.3615
-0.081916,1.365
-0.088019,1.3756
-0.095023,1.3879
-0.095972,1.3896
-0.10366,1.4036
-0.10813,1.412
1.7986,54
0.25603,0.88418
0.24575,0.89111
0.2354,0.89822
0.23264,0.90013
0.21954,0.90939
0.21556,0.91225
0.20643,0.9189
0.19644,0.92629
0.19332,0.92864
0.18022,0.93863
0.17801,0.94033
0.16711,0.94889
0.16024,0.95437
0.154,0.95941
0.14304,0.96841
0.1409,0.9702
0.12779,0.98127
0.12641,0.98245
0.11468,0.99265
0.11033,0.99649
0.10158,1.0043
0.094747,1.0105
0.08847,1.0163
0.079634,1.0246
0.075363,1.0286
0.064973,1.0386
0.062256,1.0413
0.050746,1.0526
0.04915,1.0543
0.036936,1.0667
0.036043,1.0676
0.023524,1.0807
0.022937,1.0814
0.010495,1.0948
0.00983,1.0955
-0.0021652,1.1088
-0.0032767,1.1101
-0.014472,1.1228
-0.016383,1.1251
-0.026439,1.1369
-0.02949,1.1405
-0.038078,1.1509
-0.042596,1.1565
-0.049403,1.165
-0.055703,1.1729
-0.060424,1.179
-0.06881,1.1899
-0.071153,1.193
-0.081596,1.2071
-0.081916,1.2075
-0.091737,1.2211
-0.095023,1.2258
-0.10161,1.2352
-0.10813,1.2446
2.0234,34
0.11779,0.88418
0.11468,0.88664
0.10158,0.89718
0.10031,0.89822
0.08847,0.908
0.083398,0.91225
0.075363,0.91908
0.066991,0.92629
0.062256,0.93043
0.051067,0.94033
0.04915,0.94205
0.036043,0.95397
0.03561,0.95437
0.022937,0.96622
0.020617,0.96841
0.00983,0.97877
0.006044,0.98245
-0.0032767,0.99164
-0.008126,0.99649
-0.016383,1.0049
-0.021908,1.0105
-0.02949,1.0184
-0.035317,1.0246
-0.042596,1.0324
-0.048367,1.0386
-0.055703,1.0467
-0.061071,1.0526
-0.06881,1.0614
-0.073442,1.0667
-0.081916,1.0765
-0.085491,1.0807
-0.095023,1.0921
-0.097231,1.0948
-0.10813,1.1081
2.2482,17
-0.0015584,0.88418
-0.0032767,0.88572
-0.016383,0.89766
-0.016988,0.89822
-0.02949,0.9099
-0.031981,0.91225
-0.042596,0.92243
-0.046576,0.92629
-0.055703,0.93527
-0.060786,0.94033
-0.06881,0.94843
-0.074627,0.95437
-0.081916,0.96192
-0.088111,0.96841
-0.095023,0.97575
-0.10125,0.98245
-0.10813,0.98995


==> Fig/csv/2D__a_0-5_0-5_s_1_1_0-9999_0-9999_exact.csv <==
0,1
0.31433,1.3143
0.52986,1.5299
0.67764,1.6776
0.77897,1.779
0.84845,1.8484
0.89608,1.8961
0.92875,1.9287
0.95115,1.9511
0.9665,1.9665
0.97703,1.977
0.98425,1.9843
0.9892,1.9892
0.9926,1.9926
0.99492,1.9949
0.99652,1.9965
0.99761,1.9976
0.99836,1.9984
0.99888,1.9989
0.99923,1.9992
0.99947,1.9995
0.99964,1.9996
0.99975,1.9998
0.99983,1.9998


==> Fig/csv/2D__a_0-5_0-5_s_1_1_0-9999_0-9999_first.csv <==
0,1
0.029007,1.1866
0.18093,1.318
0.25582,1.3351
0.11694,1.3786
0.078157,1.221
0.23459,1.0929
0.26574,1.108
0.1104,1.0423


==> Fig/csv/2D__a_0-5_0-5_s_1_1_0-9999_0-9999_info.txt <==
f = 	@(x)sin(J(x,x_))
g = 	@(x)cos(J(x,x_))
h = 	5.000000e-02
n = 	2
m = 	8
[a1 a2] = 	5.000000e-01	5.000000e-01	
sigma = 	1	1	9.999000e-01	9.999000e-01	
Td = 	0	0	1	0	0	0	0	1	-1	0	0	0	0	-1	0	0	


==> Fig/csv/2D__a_0-5_0-5_s_1_1_0-9999_0-9999_last.csv <==
1.0813,2.1285
1.0783,2.0935
0.92021,2.1582
0.9232,1.974
1.0813,1.8713
1.0783,1.9062
0.92022,1.8415
0.9232,2.0257
1.0813,2.1285


==> Fig/csv/2D__a_0-5_0-5_s_1_1_0-9999_0-9999_minmax.csv <==
-0.5,1.25
0.7,2.25


==> Fig/csv/2D__a_0-5_0-5_s_1_1_0-9999_0-9999_points.csv <==
0,1
1,2


==> Fig/csv/2D_a_0-5_0-5_s_0-3_0-3_1-5_1-5_v_1_info.txt <==
f = 	@(x)sin(J(x,x_))
g = 	@(x)cos(J(x,x_))
h = 	5.000000e-02
n = 	2
m = 	57
[a1 a2] = 	5.000000e-01	5.000000e-01	
sigma = 	3.000000e-01	3.000000e-01	1.500000e+00	1.500000e+00	
Td = 	

==> Fig/csv/2D_a_0-5_0-5_s_1-5_0-21_1-5_0-2.csv <==
0,1
0.18323,0.9707
0.36376,0.86475
0.44944,0.7358
0.4082,0.6409
0.30719,0.59263
0.23442,0.5664
0.22248,0.5438
0.26161,0.5261
0.32972,0.52968
0.4,0.58499
0.43181,0.72523
0.38814,0.92397
0.28723,1.0843
0.17322,1.1361
0.077209,1.0685
0.0085472,0.95238
-0.044686,0.88822
-0.089969,0.90699
-0.11397,0.9899
-0.08153,1.0958
0.041309,1.16
0.23065,1.1361
0.41121,1.0381
0.50836,0.90977
0.47649,0.79763
0.35396,0.72498
0.24726,0.67715
0.22034,0.63527
0.26837,0.6022
0.35971,0.60033
0.45335,0.66641
0.49572,0.82522
0.45722,1.0259
0.367,1.1789
0.26344,1.2337
0.16922,1.1778
0.0912,1.0593
0.022022,0.98099
-0.040082,0.99868
-0.074835,1.0954
-0.043084,1.2151
0.079636,1.2842
0.25743,1.2659
0.42251,1.1814
0.51662,1.0679
0.49666,0.95948
0.37546,0.87742
0.24895,0.81423
0.20799,0.75494
0.26289,0.70635
0.37508,0.6982
0.48702,0.77083
0.53594,0.93363
0.50454,1.1218
0.42724,1.2611
0.33687,1.3152
0.2508,1.2723
0.17305,1.164
0.096652,1.0812
0.023616,1.096
-0.019109,1.1984
0.0094686,1.322
0.12432,1.3909
0.28429,1.3781
0.43024,1.3077
0.51656,1.2119
0.5078,1.1162
0.40305,1.0363
0.27418,0.96644
0.22226,0.89463
0.27964,0.83245
0.40537,0.81762
0.52617,0.89011
0.57733,1.043
0.55388,1.2098
0.49034,1.3325
0.41418,1.3842
0.33928,1.3545
0.26795,1.264
0.19276,1.1858
0.11647,1.1958
0.069526,1.2936
0.092371,1.4111
0.19279,1.4759
0.33052,1.4685
0.45596,1.4121
0.53298,1.3338
0.53355,1.2535
0.45176,1.1824
0.33683,1.1152
0.28077,1.0404
0.33302,0.97162
0.45751,0.95136
0.57409,1.0158
0.62354,1.1483
0.60796,1.2897
0.55782,1.395
0.49565,1.4434
0.43289,1.4259
0.37137,1.3562
0.3043,1.2895
0.23341,1.2937
0.1873,1.3766
0.20259,1.4781
0.28388,1.5354
0.39711,1.5332
0.50229,1.4901
0.57013,1.4276
0.57786,1.3618
0.5184,1.3015
0.42529,1.2423
0.37244,1.1741
0.41281,1.1083
0.52094,1.0855
0.62302,1.1368
0.6683,1.2448
0.65963,1.3614
0.62127,1.4508
0.57139,1.4956
0.51969,1.4882
0.46828,1.4376
0.41197,1.3844
0.35148,1.3835
0.3099,1.4467
0.31781,1.5282
0.37977,1.577
0.47003,1.5791
0.55721,1.5473
0.61694,1.4981
0.62991,1.4444
0.58881,1.3939
0.51694,1.344
0.47081,1.2864
0.4978,1.2292
0.58337,1.2062
0.66766,1.2439
0.70811,1.3292
0.70498,1.4242
0.67622,1.5001
0.6363,1.5419
0.59362,1.5422
0.55079,1.5068
0.5044,1.4653
0.45453,1.4607
0.41842,1.5061
0.42045,1.5692
0.46609,1.6102
0.53727,1.6157
0.60961,1.5931
0.66262,1.5544
0.67939,1.5104
0.65238,1.4679
0.59783,1.426
0.55857,1.3785
0.57424,1.3308
0.63868,1.3088
0.70662,1.335
0.7426,1.4012
0.74376,1.4788
0.7226,1.5438
0.6905,1.5829
0.65487,1.589
0.61878,1.565
0.58033,1.5328
0.53929,1.5255
0.50805,1.557
0.50576,1.6054
0.53867,1.6402
0.59479,1.6481
0.6553,1.6327
0.70288,1.6024
0.72241,1.5658
0.70604,1.5297
0.66479,1.4942
0.6313,1.455
0.6384,1.4153
0.68572,1.3947
0.7402,1.4118
0.77236,1.4629
0.77683,1.5264
0.76167,1.5827
0.73572,1.6197
0.70555,1.6301
0.67464,1.6147
0.64228,1.5893
0.60806,1.5804
0.58073,1.6013
0.57532,1.6386
0.59853,1.6684
0.64288,1.6782
0.69401,1.6684
0.73722,1.6447
0.75881,1.614
0.75052,1.5828
0.71931,1.5523
0.69036,1.5195
0.69118,1.4862
0.7253,1.4668
0.76913,1.4771
0.79816,1.5161
0.8052,1.5684
0.79481,1.6177
0.77371,1.6529
0.7478,1.6666
0.72088,1.6577
0.69314,1.6375
0.66411,1.6274
0.63982,1.6406
0.63214,1.6693
0.64792,1.6953
0.68306,1.7065
0.72671,1.7011
0.76641,1.6826
0.78955,1.6566
0.78743,1.6291
0.76384,1.6025
0.7384,1.5746
0.73461,1.5463
0.75869,1.528
0.7942,1.5329
0.82068,1.5625
0.82975,1.6058
0.82317,1.6494
0.80596,1.6831
0.78339,1.6994
0.75955,1.6954
0.73534,1.6792
0.71025,1.6682
0.68831,1.6756
0.67894,1.6978
0.68898,1.7208
0.71684,1.7331
0.75451,1.7312
0.79138,1.7168
0.81571,1.6945
0.81834,1.6701
0.80055,1.6463
0.77781,1.6222
0.77062,1.5977
0.78706,1.5803
0.81607,1.5811
0.84049,1.6032
0.85116,1.6392
0.84768,1.6782
0.83357,1.7108
0.81366,1.729
0.79222,1.7289
0.77072,1.7156
0.74864,1.704
0.72851,1.707
0.71788,1.7242
0.72343,1.7448
0.74549,1.7579
0.77835,1.7589
0.81293,1.7478
0.83818,1.7285
0.84449,1.7063
0.83117,1.6849
0.8105,1.6636
0.80076,1.642
0.81136,1.6253
0.83528,1.623
0.85803,1.6391
0.86999,1.6692
0.86901,1.7045
0.85742,1.7361
0.83962,1.7558
0.82006,1.7587
0.80065,1.7478
0.78088,1.7357
0.76218,1.7353
0.75057,1.7486
0.75259,1.7673
0.76999,1.7811
0.79896,1.7843
0.83169,1.7759
0.85766,1.7589
0.86685,1.7386
0.85698,1.7189
0.83791,1.6999
0.82625,1.6805
0.83234,1.6644
0.85225,1.6596
0.87365,1.671
0.88663,1.6963
0.8877,1.7285
0.87815,1.7592
0.86204,1.7802
0.84396,1.7854
0.82618,1.7763
0.8082,1.7638
0.79061,1.7608
0.77824,1.7711
0.77745,1.7882
0.79111,1.8026
0.81692,1.8077
0.84816,1.8014
0.87469,1.7863
0.88614,1.7674
0.87894,1.7491
0.86112,1.7318
0.84798,1.7142
0.85057,1.6986
0.8673,1.6918
0.88761,1.6993
0.90143,1.7207
0.90416,1.7503
0.89628,1.7805
0.88152,1.8025
0.8646,1.8094
0.84809,1.8017
0.83151,1.789
0.81479,1.784
0.80184,1.7918
0.79879,1.8077
0.80942,1.8225
0.83267,1.8291
0.8627,1.8245
0.88967,1.8109
0.90289,1.7932
0.89778,1.776
0.88093,1.76
0.86666,1.7437
0.8665,1.7285
0.88071,1.7201
0.90012,1.7246
0.91462,1.7428
0.91873,1.7703
0.9122,1.7999
0.89853,1.8227
0.88253,1.8311
0.86701,1.8244
0.85152,1.8115
0.8355,1.8049
0.82208,1.8108
0.81722,1.8257
0.82539,1.8409
0.84655,1.8486
0.8756,1.8455
0.90292,1.833
0.91754,1.8162
0.91406,1.7999
0.89798,1.7849
0.88282,1.7697
0.8805,1.7548
0.89269,1.7452
0.91137,1.7472
0.92642,1.7627
0.93166,1.7885
0.92623,1.8177
0.91343,1.8411
0.89816,1.8506
0.88342,1.8448
0.86879,1.8318
0.85332,1.8239
0.83953,1.8283
0.83321,1.8424
0.83937,1.8578
0.85884,1.8665
0.8871,1.8645
0.9147,1.8529
0.93041,1.8369
0.92821,1.8212
0.91272,1.8071
0.89688,1.7927
0.89285,1.778
0.90341,1.7675
0.9215,1.7674
0.937,1.7808
0.94317,1.8052
0.93864,1.834
0.92654,1.8578
0.91185,1.8683
0.89772,1.8631
0.88376,1.85
0.86872,1.8411
0.85464,1.8442
0.84713,1.8577
0.85166,1.8733
0.86976,1.8828
0.89738,1.8817
0.92519,1.8709
0.94177,1.8554
0.94057,1.8403
0.92555,1.8268
0.90916,1.8131
0.90377,1.7986
0.91303,1.7872
0.93062,1.7855
0.9465,1.7971
0.95343,1.8203
0.94963,1.8488
0.9381,1.8731
0.92386,1.8842
0.91021,1.8796
0.89679,1.8664
0.8821,1.8567
0.86777,1.8588
0.85931,1.8717
0.86251,1.8876
0.87948,1.8977
0.90659,1.8973
0.93457,1.8871
0.95182,1.8721
0.95141,1.8573
0.93677,1.8444
0.91995,1.8312
0.91347,1.8168
0.92166,1.8049
0.93886,1.8018
0.95504,1.8119
0.9626,1.8341
0.9594,1.8624
0.94832,1.887
0.93444,1.8987
0.92116,1.8945
0.90816,1.8811
0.89375,1.8708
0.87924,1.8722
0.86998,1.8846
0.87209,1.9006
0.88816,1.9113
0.91485,1.9115
0.94297,1.9018
0.96075,1.887
0.96096,1.8726
0.94661,1.8601
0.92945,1.8473
0.9221,1.8331
0.92942,1.8206
0.94629,1.8164
0.96272,1.8252
0.9708,1.8467
0.9681,1.8748
0.95737,1.8996
0.94378,1.9117
0.93079,1.9079
0.91812,1.8945
0.90393,1.8836
0.88927,1.8843
0.87937,1.8965
0.88059,1.9126
0.89592,1.9237
0.92228,1.9243
0.95051,1.915
0.9687,1.9005
0.96939,1.8864
0.95527,1.8741
0.93784,1.8617
0.92978,1.8475
0.93641,1.8346
0.953,1.8295
0.96964,1.8373
0.97815,1.8582
0.97584,1.886
0.96541,1.9111
0.95203,1.9236
0.93928,1.9199
0.92687,1.9065
0.91286,1.8953
0.89807,1.8954
0.88765,1.9073
0.88814,1.9235
0.90287,1.9349
0.92897,1.9359
0.95728,1.9269
0.9758,1.9126
0.97686,1.8987
0.96292,1.8867
0.94527,1.8745
0.93665,1.8605
0.94269,1.8472
0.95906,1.8413
0.97588,1.8483
0.98474,1.8686
0.98276,1.8963
0.97255,1.9216
0.95935,1.9343
0.94677,1.9308
0.93457,1.9174
0.92071,1.9058
0.90581,1.9055
0.89496,1.9171
0.89486,1.9334
0.9091,1.9451
0.93499,1.9465
0.96337,1.9376
0.98213,1.9235
0.98349,1.9097
0.96969,1.8979
0.95187,1.886
0.94279,1.872
0.94836,1.8585
0.96453,1.8519
0.9815,1.8582
0.99065,1.878
0.98894,1.9057
0.97891,1.931
0.96584,1.944
0.95341,1.9407
0.94136,1.9272
0.92761,1.9154
0.91264,1.9147
0.90144,1.9261
0.90085,1.9425
0.9147,1.9544
0.94042,1.956
0.96885,1.9473
0.9878,1.9334
0.98939,1.9197
0.9757,1.9081
0.95775,1.8963
0.94828,1.8823
0.95346,1.8686
0.96948,1.8615
0.98656,1.8672
0.99597,1.8866
0.99447,1.9142
0.98459,1.9397
0.97162,1.9527
0.95928,1.9496
0.94737,1.9361
0.93371,1.924
0.91867,1.9231
0.90718,1.9343
0.90619,1.9508
0.91973,1.9629
0.94532,1.9646
0.97378,1.9561
0.99288,1.9422
0.99464,1.9287
0.98104,1.9171
0.96298,1.9055
0.95321,1.8916
0.95806,1.8776
0.97395,1.8701
0.99114,1.8753
1.0007,1.8945
0.99942,1.922
0.98965,1.9475
0.97676,1.9607
0.9645,1.9576
0.95269,1.9441
0.93911,1.9319
0.92401,1.9307
0.91228,1.9418
0.91096,1.9583
0.92425,1.9705
0.94974,1.9725
0.97823,1.964
0.99744,1.9502
0.99933,1.9367
0.9858,1.9253
0.96765,1.9138
0.95763,1.8999
0.96221,1.8858
0.97799,1.8779
0.99526,1.8827
1.005,1.9016
1.0039,1.929
0.99417,1.9546
0.98134,1.9679
0.96915,1.9649
0.95741,1.9513
0.94389,1.939
0.92875,1.9376
0.91682,1.9486
0.91524,1.9651
0.92831,1.9775
0.95373,1.9795
0.98224,1.9712
1.0015,1.9574
1.0035,1.944
0.99005,1.9326
0.97182,1.9212
0.96159,1.9074
0.96596,1.8931
0.98164,1.8849
0.99898,1.8894
1.0089,1.908
1.0078,1.9354
0.99822,1.9611
0.98543,1.9744
0.97328,1.9715
0.96161,1.9579
0.94813,1.9454
0.93295,1.9439
0.92086,1.9548
0.91906,1.9714
0.93197,1.9838
0.95733,1.9859
0.98585,1.9776
1.0052,1.9639
1.0073,1.9505
0.99384,1.9392
0.97555,1.9279
0.96516,1.9141
0.96934,1.8997
0.98494,1.8912
1.0023,1.8954
1.0124,1.9139
1.0114,1.9412
1.0018,1.9669
0.98908,1.9803
0.97697,1.9774
0.96534,1.9638
0.95191,1.9513
0.93669,1.9496
0.92447,1.9605
0.92249,1.977
0.93527,1.9896
0.96058,1.9917
0.98912,1.9835
1.0085,1.9698
1.0106,1.9564
0.99723,1.9452
0.9789,1.9339
0.96836,1.9201
0.97239,1.9056
0.98793,1.8969
1.0054,1.9009
1.0155,1.9192
1.0146,1.9465
1.0051,1.9722
0.99235,1.9856
0.98026,1.9828
0.96867,1.9692
0.95526,1.9566
0.94003,1.9548
0.9277,1.9656
0.92557,1.9822
0.93824,1.9948
0.96351,1.997
0.99206,1.9888
1.0115,1.9751
1.0136,1.9617
1.0003,1.9505
0.9819,1.9393
0.97125,1.9255
0.97514,1.9109
0.99063,1.9021
1.0081,1.9058
1.0183,1.924
1.0175,1.9513
1.008,1.977
0.99528,1.9905
0.9832,1.9876
0.97164,1.974
0.95826,1.9614
0.943,1.9595
0.93058,1.9703
0.92833,1.9868
0.94092,1.9995
0.96617,2.0017
0.99472,1.9935
1.0142,1.9799
1.0163,1.9665
1.003,1.9553
0.98459,1.9441
0.97384,1.9304
0.97762,1.9158
0.99307,1.9067
1.0106,1.9103
1.0209,1.9284
1.0201,1.9557
1.0106,1.9814
0.9979,1.9949
0.98584,1.992
0.97429,1.9784
0.96093,1.9657
0.94566,1.9638
0.93316,1.9745
0.93081,1.9911
0.94334,2.0038
0.96857,2.0061
0.99712,1.9978
1.0166,1.9842
1.0188,1.9709
1.0054,1.9597
0.98701,1.9485
0.97618,1.9348
0.97987,1.9201
0.99527,1.9109
1.0128,1.9144
1.0232,1.9324
1.0224,1.9596
1.013,1.9854
1.0003,1.9988
0.98819,1.996
0.97666,1.9824
0.96332,1.9696
0.94803,1.9677
0.93547,1.9783
0.93304,1.9949
0.94552,2.0077
0.97073,2.0099
0.99929,2.0017
1.0187,1.9881
1.0209,1.9748
1.0076,1.9636
0.98918,1.9524
0.97829,1.9387
0.9819,1.924
0.99726,1.9147
1.0149,1.918
1.0252,1.9359
1.0245,1.9632
1.0151,1.9889
1.0024,2.0024
0.99031,1.9996
0.97878,1.986
0.96545,1.9732
0.95015,1.9712
0.93754,1.9818
0.93504,1.9984
0.94749,2.0112
0.97269,2.0135
1.0012,2.0053
1.0207,1.9916
1.0229,1.9783
1.0096,1.9671
0.99113,1.956
0.98019,1.9423
0.98373,1.9275
0.99907,1.9182
1.0167,1.9213
1.0271,1.9392
1.0264,1.9664
1.017,1.9922
1.0043,2.0057
0.9922,2.0028
0.98068,1.9892
0.96737,1.9764
0.95206,1.9744
0.9394,1.985
0.93685,2.0016
0.94926,2.0144
0.97446,2.0167
1.003,2.0085
1.0225,1.9948
1.0247,1.9815
1.0114,1.9703
0.99289,1.9592
0.9819,1.9455
0.98538,1.9307
1.0007,1.9213
1.0183,1.9244
1.0288,1.9422
1.0281,1.9694
1.0187,1.9951
1.006,2.0086
0.9939,2.0058
0.98239,1.9922
0.96908,1.9793
0.95376,1.9773
0.94107,1.9878
0.93848,2.0045
0.95086,2.0172
0.97606,2.0196
1.0046,2.0113
1.024,1.9977
1.0263,1.9844
1.013,1.9732
0.99447,1.9621
0.98344,1.9484
0.98688,1.9336
1.0022,1.9241
1.0198,1.9271
1.0303,1.9448
1.0297,1.972
1.0202,1.9978
1.0075,2.0113
0.99543,2.0084
0.98392,1.9948
0.97062,1.982
0.95529,1.9799
0.94257,1.9904
0.93994,2.0071
0.95231,2.0199
0.97751,2.0222
1.0061,2.0139
1.0255,2.0003
1.0277,1.987
1.0144,1.9758
0.9959,1.9647
0.98483,1.951
0.98823,1.9362
1.0035,1.9266
1.0212,1.9295
1.0317,1.9473
1.031,1.9745
1.0216,2.0002
1.0089,2.0137
0.99681,2.0108
0.9853,1.9972
0.972,1.9844
0.95667,1.9822
0.94392,1.9928
0.94126,2.0094
0.95362,2.0222
0.97882,2.0245
1.0074,2.0163
1.0268,2.0027
1.029,1.9893
1.0157,1.9782
0.99718,1.9671
0.98609,1.9534
0.98945,1.9385
1.0047,1.9289
1.0224,1.9318
1.0329,1.9495
1.0323,1.9767
1.0228,2.0024
1.0101,2.0159
0.99804,2.013
0.98653,1.9994
0.97324,1.9866
0.9579,1.9844
0.94514,1.9949
0.94245,2.0116
0.9548,2.0244
0.98,2.0267
1.0085,2.0184
1.0279,2.0048
1.0301,1.9914
1.0168,1.9803
0.99834,1.9692
0.98723,1.9555
0.99056,1.9406
1.0058,1.931
1.0235,1.9338
1.034,1.9514
1.0334,1.9786
1.024,2.0044
1.0112,2.0178
0.99915,2.015
0.98764,2.0014
0.97435,1.9885
0.95901,1.9863
0.94623,1.9969
0.94352,2.0135
0.95586,2.0263
0.98107,2.0286
1.0096,2.0204
1.029,2.0067
1.0312,1.9933
1.0179,1.9822
0.99939,1.9711
0.98825,1.9574
0.99155,1.9425
1.0068,1.9328
1.0245,1.9356
1.035,1.9532
1.0344,1.9804
1.025,2.0062
1.0122,2.0196
1.0002,2.0167
0.98864,2.0031
0.97535,1.9903
0.96001,1.9881
0.94721,1.9986
0.94449,2.0153
0.95683,2.0281
0.98203,2.0304
1.0106,2.0221
1.03,2.0084
1.0321,1.9951
1.0188,1.984
1.0003,1.9729
0.98918,1.9592
0.99245,1.9443
1.0077,1.9345
1.0254,1.9373
1.036,1.9549
1.0353,1.9821
1.0259,2.0078
1.0131,2.0212
1.0011,2.0184
0.98954,2.0048
0.97625,1.9919
0.96091,1.9897
0.9481,2.0002
0.94536,2.0169
0.9577,2.0297
0.98291,2.032
1.0114,2.0237
1.0308,2.01
1.033,1.9966
1.0197,1.9855
1.0012,1.9744
0.99001,1.9607
0.99327,1.9458
1.0085,1.936
1.0262,1.9388
1.0368,1.9564
1.0362,1.9836
1.0267,2.0093
1.014,2.0227
1.0019,2.0198


==> Fig/csv/2D_a_0-5_0-5_s_1-5_0-21_1-5_0-2_Area.csv <==
-2.5,2.5,-2.5,2.5,25,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.5,0.5,0.5,0.5,1,0.64453,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,1,0.64453,0,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0,0.5,0.5,0.5,0.5,0.5
0.5,0,0.5,2.2204e-16,0,0.69315,0.5,0,0.5,2.2204e-16,0.5,0,0.5,6.6613e-16,0,0.69315,0,0.69315,0.5,6.6613e-16,0.5,0,0.5,0,0.5,0,0,0.69315,0.5,0,0.5,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.86026,0.86026,0.86026,-0.11523,0.86026,-0.014804,0.86026,0.074788,-0.11523,0.86026,-0.11523,-0.11523,-0.11523,-0.014804,-0.11523,0.074788,-0.014804,0.86026,-0.014804,-0.11523,-0.014804,-0.014804,-0.014804,0.074788,0.074788,0.86026,0.074788,-0.11523,0.074788,-0.014804,0.074788,0.074788
1.6831,1.6831,1.6831,-0.5855,1.6831,0.037915,1.6831,0.13346,-0.5855,1.6831,-0.5855,-0.5855,-0.5855,0.037915,-0.5855,0.13346,0.037915,1.6831,0.037915,-0.5855,0.037915,0.037915,0.037915,0.13346,0.13346,1.6831,0.13346,-0.5855,0.13346,0.037915,0.13346,0.13346
2.1045,2.1045,2.1045,-1.1781,2.1045,0.14984,2.1045,0.14489,-1.1781,2.1045,-1.1781,-1.1781,-1.1781,0.14984,-1.1781,0.14489,0.14984,2.1045,0.14984,-1.1781,0.14984,0.14984,0.14984,0.14489,0.14489,2.1045,0.14489,-1.1781,0.14489,0.14984,0.14489,0.14489
1.961,1.961,1.961,-1.685,1.961,0.27761,1.961,0.10843,-1.685,1.961,-1.685,-1.685,-1.685,0.27761,-1.685,0.10843,0.27761,1.961,0.27761,-1.685,0.27761,0.27761,0.27761,0.10843,0.10843,1.961,0.10843,-1.685,0.10843,0.27761,0.10843,0.10843
1.4037,1.4037,1.4037,-2.0528,1.4037,0.36471,1.4037,0.047612,-2.0528,1.4037,-2.0528,-2.0528,-2.0528,0.36471,-2.0528,0.047612,0.36471,1.4037,0.36471,-2.0528,0.36471,0.36471,0.36471,0.047612,0.047612,1.4037,0.047612,-2.0528,0.047612,0.36471,0.047612,0.047612
0.81399,0.81399,0.81399,-2.3638,0.81399,0.37507,0.81399,-0.011851,-2.3638,0.81399,-2.3638,-2.3638,-2.3638,0.37507,-2.3638,-0.011851,0.37507,0.81399,0.37507,-2.3638,0.37507,0.37507,0.37507,-0.011851,-0.011851,0.81399,-0.011851,-2.3638,-0.011851,0.37507,-0.011851,-0.011851
0.56895,0.56895,0.56895,-2.698,0.56895,0.31578,0.56895,-0.06134,-2.698,0.56895,-2.698,-2.698,-2.698,0.31578,-2.698,-0.06134,0.31578,0.56895,0.31578,-2.698,0.31578,0.31578,0.31578,-0.06134,-0.06134,0.56895,-0.06134,-2.698,-0.06134,0.31578,-0.06134,-0.06134
0.81218,0.81218,0.81218,-3.0023,0.81218,0.23285,0.81218,-0.1107,-3.0023,0.81218,-3.0023,-3.0023,-3.0023,0.23285,-3.0023,-0.1107,0.23285,0.81218,0.23285,-3.0023,0.23285,0.23285,0.23285,-0.1107,-0.1107,0.81218,-0.1107,-3.0023,-0.1107,0.23285,-0.1107,-0.1107
1.3804,1.3804,1.3804,-3.0861,1.3804,0.18226,1.3804,-0.17183,-3.0861,1.3804,-3.0861,-3.0861,-3.0861,0.18226,-3.0861,-0.17183,0.18226,1.3804,0.18226,-3.0861,0.18226,0.18226,0.18226,-0.17183,-0.17183,1.3804,-0.17183,-3.0861,-0.17183,0.18226,-0.17183,-0.17183
1.9274,1.9274,1.9274,-2.7602,1.9274,0.19557,1.9274,-0.23932,-2.7602,1.9274,-2.7602,-2.7602,-2.7602,0.19557,-2.7602,-0.23932,0.19557,1.9274,0.19557,-2.7602,0.19557,0.19557,0.19557,-0.23932,-0.23932,1.9274,-0.23932,-2.7602,-0.23932,0.19557,-0.23932,-0.23932
2.1506,2.1506,2.1506,-2.0151,2.1506,0.26281,2.1506,-0.28571,-2.0151,2.1506,-2.0151,-2.0151,-2.0151,0.26281,-2.0151,-0.28571,0.26281,2.1506,0.26281,-2.0151,0.26281,0.26281,0.26281,-0.28571,-0.28571,2.1506,-0.28571,-2.0151,-0.28571,0.26281,-0.28571,-0.28571
1.9626,1.9626,1.9626,-1.0924,1.9626,0.34279,1.9626,-0.27758,-1.0924,1.9626,-1.0924,-1.0924,-1.0924,0.34279,-1.0924,-0.27758,0.34279,1.9626,0.34279,-1.0924,0.34279,0.34279,0.34279,-0.27758,-0.27758,1.9626,-0.27758,-1.0924,-0.27758,0.34279,-0.27758,-0.27758
1.4991,1.4991,1.4991,-0.37611,1.4991,0.39193,1.4991,-0.2016,-0.37611,1.4991,-0.37611,-0.37611,-0.37611,0.39193,-0.37611,-0.2016,0.39193,1.4991,0.39193,-0.37611,0.39193,0.39193,0.39193,-0.2016,-0.2016,1.4991,-0.2016,-0.37611,-0.2016,0.39193,-0.2016,-0.2016
0.98039,0.98039,0.98039,-0.16281,0.98039,0.39048,0.98039,-0.080499,-0.16281,0.98039,-0.16281,-0.16281,-0.16281,0.39048,-0.16281,-0.080499,0.39048,0.98039,0.39048,-0.16281,0.39048,0.39048,0.39048,-0.080499,-0.080499,0.98039,-0.080499,-0.16281,-0.080499,0.39048,-0.080499,-0.080499
0.54654,0.54654,0.54654,-0.4679,0.54654,0.34874,0.54654,0.035054,-0.4679,0.54654,-0.4679,-0.4679,-0.4679,0.34874,-0.4679,0.035054,0.34874,0.54654,0.34874,-0.4679,0.34874,0.34874,0.34874,0.035054,0.035054,0.54654,0.035054,-0.4679,0.035054,0.34874,0.035054,0.035054
0.19417,0.19417,0.19417,-1.0084,0.19417,0.29195,0.19417,0.095398,-1.0084,0.19417,-1.0084,-1.0084,-1.0084,0.29195,-1.0084,0.095398,0.29195,0.19417,0.29195,-1.0084,0.29195,0.29195,0.29195,0.095398,0.095398,0.19417,0.095398,-1.0084,0.095398,0.29195,0.095398,0.095398
-0.14866,-0.14866,-0.14866,-1.3819,-0.14866,0.23804,-0.14866,0.082645,-1.3819,-0.14866,-1.3819,-1.3819,-1.3819,0.23804,-1.3819,0.082645,0.23804,-0.14866,0.23804,-1.3819,0.23804,0.23804,0.23804,0.082645,0.082645,-0.14866,0.082645,-1.3819,0.082645,0.23804,0.082645,0.082645
-0.48693,-0.48693,-0.48693,-1.3239,-0.48693,0.18663,-0.48693,0.021817,-1.3239,-0.48693,-1.3239,-1.3239,-1.3239,0.18663,-1.3239,0.021817,0.18663,-0.48693,0.18663,-1.3239,0.18663,0.18663,0.18663,0.021817,0.021817,-0.48693,0.021817,-1.3239,0.021817,0.18663,0.021817,0.021817
-0.68973,-0.68973,-0.68973,-0.86928,-0.68973,0.12728,-0.68973,-0.035854,-0.86928,-0.68973,-0.86928,-0.86928,-0.86928,0.12728,-0.86928,-0.035854,0.12728,-0.68973,0.12728,-0.86928,0.12728,0.12728,0.12728,-0.035854,-0.035854,-0.68973,-0.035854,-0.86928,-0.035854,0.12728,-0.035854,-0.035854
-0.56013,-0.56013,-0.56013,-0.31185,-0.56013,0.058522,-0.56013,-0.046307,-0.31185,-0.56013,-0.31185,-0.31185,-0.31185,0.058522,-0.31185,-0.046307,0.058522,-0.56013,0.058522,-0.31185,0.058522,0.058522,0.058522,-0.046307,-0.046307,-0.56013,-0.046307,-0.31185,-0.046307,0.058522,-0.046307,-0.046307
0,0,0,-5.5511e-17,0,-1.3878e-17,0,-2.7756e-17,-5.5511e-17,0,-5.5511e-17,-5.5511e-17,-5.5511e-17,-1.3878e-17,-5.5511e-17,-2.7756e-17,-1.3878e-17,0,-1.3878e-17,-5.5511e-17,-1.3878e-17,-1.3878e-17,-1.3878e-17,-2.7756e-17,-2.7756e-17,0,-2.7756e-17,-5.5511e-17,-2.7756e-17,-1.3878e-17,-2.7756e-17,-2.7756e-17
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Fig/csv/2D_a_0-5_0-5_s_1-5_0-21_1-5_0-2_W.csv <==
0.5,21.5,-1.1073,1.1073,21
1,0.86026,-0.11523,-0.014804,0.074788
2,0.82281,-0.47026,0.052719,0.058668
3,0.42144,-0.59261,0.11192,0.011435
4,-0.14354,-0.50692,0.12777,-0.036463
5,-0.55728,-0.36782,0.087103,-0.060816
6,-0.58971,-0.31097,0.010359,-0.059463
7,-0.24504,-0.33418,-0.059292,-0.049489
8,0.24323,-0.30429,-0.08293,-0.04936
9,0.56824,-0.083819,-0.050587,-0.061132
10,0.54697,0.32586,0.013313,-0.067488
11,0.22321,0.74514,0.067233,-0.04639
12,-0.18798,0.92271,0.079981,0.0081276
13,-0.4635,0.71629,0.049148,0.075979
14,-0.51875,0.2133,-0.0014567,0.1211
15,-0.43385,-0.3051,-0.041743,0.11555
16,-0.35237,-0.54047,-0.056787,0.060344
17,-0.34283,-0.37351,-0.05391,-0.012753
18,-0.33827,0.057934,-0.05141,-0.060828
19,-0.20279,0.45467,-0.059349,-0.057672
20,0.1296,0.55743,-0.068758,-0.010453
21,0.56013,0.31185,-0.058522,0.046307


==> Fig/csv/2D_a_0-5_0-5_s_1-5_0-21_1-5_0-2_contour.csv <==
0.37723,102
1.1519,1.4049
1.1379,1.4015
1.124,1.3985
1.12,1.3977
1.11,1.3958
1.0961,1.3934
1.0821,1.3914
1.0682,1.3897
1.0542,1.3883
1.0403,1.3872
1.0263,1.3864
1.0124,1.386
0.99842,1.3859
0.98447,1.3861
0.97052,1.3866
0.95657,1.3874
0.94262,1.3886
0.92868,1.39
0.91473,1.3918
0.90078,1.3939
0.88683,1.3963
0.88008,1.3977
0.87288,1.3991
0.85893,1.4023
0.84499,1.4058
0.83104,1.4096
0.81709,1.4137
0.81017,1.4159
0.80314,1.4182
0.78919,1.4232
0.77524,1.4285
0.76129,1.4341
0.7611,1.4342
0.74735,1.4402
0.7334,1.4468
0.72185,1.4524
0.71945,1.4536
0.7055,1.4611
0.69155,1.4689
0.68852,1.4707
0.6776,1.4773
0.66365,1.4861
0.65941,1.4889
0.64971,1.4956
0.63576,1.5055
0.63348,1.5072
0.62181,1.5161
0.61013,1.5254
0.60786,1.5273
0.59391,1.5393
0.58894,1.5437
0.57996,1.552
0.56953,1.5619
0.56602,1.5654
0.55207,1.5798
0.55168,1.5802
0.53812,1.5952
0.53529,1.5985
0.52417,1.6117
0.52013,1.6167
0.51022,1.6295
0.5061,1.635
0.49627,1.6487
0.49311,1.6532
0.48232,1.6695
0.48108,1.6715
0.46997,1.6897
0.46838,1.6925
0.45972,1.708
0.45443,1.718
0.45024,1.7262
0.4415,1.7445
0.44048,1.7468
0.43353,1.7627
0.42653,1.7801
0.42619,1.781
0.41959,1.7992
0.41357,1.8175
0.41258,1.8208
0.40822,1.8357
0.40345,1.854
0.39925,1.8722
0.39863,1.8753
0.39568,1.8905
0.39267,1.9087
0.3902,1.927
0.38828,1.9453
0.38692,1.9635
0.38609,1.9818
0.38582,2
0.3861,2.0183
0.38692,2.0365
0.38829,2.0548
0.3902,2.073
0.39267,2.0913
0.39568,2.1095
0.39863,2.1247
0.39926,2.1278
0.40346,2.146
0.40822,2.1643
0.41258,2.1792
0.41357,2.1825
0.75446,135
1.1519,1.1448
1.1379,1.1424
1.136,1.1421
1.124,1.1403
1.11,1.1384
1.0961,1.1368
1.0821,1.1353
1.0682,1.1341
1.0542,1.1331
1.0403,1.1324
1.0263,1.1319
1.0124,1.1315
0.99842,1.1315
0.98447,1.1316
0.97052,1.132
0.95657,1.1325
0.94262,1.1333
0.92868,1.1344
0.91473,1.1356
0.90078,1.1371
0.88683,1.1388
0.87288,1.1408
0.86407,1.1421
0.85893,1.1429
0.84499,1.1454
0.83104,1.148
0.81709,1.1509
0.80314,1.1541
0.78919,1.1574
0.77756,1.1604
0.77524,1.161
0.76129,1.1649
0.74735,1.169
0.7334,1.1734
0.71945,1.178
0.71751,1.1786
0.7055,1.1829
0.69155,1.1881
0.6776,1.1935
0.6692,1.1969
0.66365,1.1992
0.64971,1.2052
0.63576,1.2115
0.62796,1.2151
0.62181,1.2181
0.60786,1.225
0.59391,1.2322
0.59165,1.2334
0.57996,1.2398
0.56602,1.2476
0.55911,1.2516
0.55207,1.2559
0.53812,1.2644
0.5295,1.2699
0.52417,1.2734
0.51022,1.2827
0.50232,1.2882
0.49627,1.2924
0.48232,1.3026
0.47718,1.3064
0.46838,1.3132
0.45443,1.3241
0.45377,1.3247
0.44048,1.3357
0.43198,1.3429
0.42653,1.3477
0.41258,1.3602
0.4115,1.3612
0.39863,1.3733
0.39231,1.3794
0.38468,1.387
0.3742,1.3977
0.37074,1.4013
0.35711,1.4159
0.35679,1.4163
0.34284,1.4321
0.341,1.4342
0.32889,1.4486
0.32577,1.4524
0.31494,1.4661
0.31135,1.4707
0.30099,1.4845
0.29769,1.4889
0.28705,1.5039
0.28476,1.5072
0.2731,1.5245
0.27251,1.5254
0.26093,1.5437
0.25915,1.5466
0.24998,1.5619
0.2452,1.5703
0.23962,1.5802
0.23125,1.5957
0.22981,1.5985
0.22057,1.6167
0.2173,1.6235
0.21187,1.635
0.20364,1.6532
0.20335,1.6539
0.19596,1.6715
0.18941,1.688
0.18872,1.6897
0.182,1.708
0.17568,1.7262
0.17546,1.7269
0.16987,1.7445
0.16446,1.7627
0.16151,1.7735
0.15949,1.781
0.15495,1.7992
0.15082,1.8175
0.14756,1.8334
0.14708,1.8357
0.14379,1.854
0.14088,1.8722
0.13836,1.8905
0.13623,1.9087
0.13448,1.927
0.13361,1.9387
0.13314,1.9453
0.13218,1.9635
0.13161,1.9818
0.13142,2
0.13161,2.0183
0.13218,2.0365
0.13314,2.0548
0.13361,2.0613
0.13449,2.073
0.13623,2.0913
0.13836,2.1095
0.14088,2.1278
0.14379,2.146
0.14709,2.1643
0.14756,2.1666
0.15082,2.1825
1.1317,159
1.1519,0.94712
1.1379,0.9452
1.124,0.94346
1.11,0.9419
1.1044,0.94135
1.0961,0.94055
1.0821,0.93938
1.0682,0.9384
1.0542,0.9376
1.0403,0.93698
1.0263,0.93655
1.0124,0.9363
0.99842,0.93623
0.98447,0.93634
0.97052,0.93663
0.95657,0.93711
0.94262,0.93777
0.92868,0.93861
0.91473,0.93963
0.90078,0.94083
0.89557,0.94135
0.88683,0.94224
0.87288,0.94383
0.85893,0.94562
0.84499,0.94758
0.83104,0.94974
0.81709,0.95207
0.80314,0.9546
0.78919,0.95731
0.77812,0.9596
0.77524,0.96021
0.76129,0.96335
0.74735,0.96667
0.7334,0.97018
0.71945,0.97388
0.7055,0.97777
0.7052,0.97786
0.69155,0.98192
0.6776,0.98626
0.66365,0.9908
0.64971,0.99553
0.64805,0.99611
0.63576,1.0005
0.62181,1.0057
0.60786,1.0111
0.5998,1.0144
0.59391,1.0168
0.57996,1.0227
0.56602,1.0288
0.5575,1.0326
0.55207,1.0351
0.53812,1.0417
0.52417,1.0486
0.51959,1.0509
0.51022,1.0557
0.49627,1.0631
0.4851,1.0691
0.48232,1.0707
0.46838,1.0786
0.45443,1.0868
0.45339,1.0874
0.44048,1.0953
0.42653,1.104
0.42402,1.1056
0.41258,1.1131
0.39863,1.1225
0.39661,1.1239
0.38468,1.1322
0.37092,1.1421
0.37074,1.1423
0.35679,1.1527
0.34678,1.1604
0.34284,1.1635
0.32889,1.1746
0.32398,1.1786
0.31494,1.1862
0.30237,1.1969
0.30099,1.1981
0.28705,1.2105
0.28192,1.2151
0.2731,1.2233
0.26246,1.2334
0.25915,1.2366
0.2452,1.2504
0.24393,1.2516
0.23125,1.2647
0.22631,1.2699
0.2173,1.2796
0.20949,1.2882
0.20335,1.295
0.19342,1.3064
0.18941,1.3111
0.17807,1.3247
0.17546,1.3279
0.1634,1.3429
0.16151,1.3453
0.14938,1.3612
0.14756,1.3636
0.13598,1.3794
0.13361,1.3827
0.12316,1.3977
0.11966,1.4028
0.1109,1.4159
0.10571,1.4239
0.099177,1.4342
0.091766,1.4462
0.087962,1.4524
0.077818,1.4697
0.077232,1.4707
0.067013,1.4889
0.063869,1.4948
0.057252,1.5072
0.049921,1.5215
0.047921,1.5254
0.039044,1.5437
0.035972,1.5503
0.030594,1.5619
0.022531,1.5802
0.022024,1.5814
0.014913,1.5985
0.0080751,1.6156
0.0076471,1.6167
0.00080995,1.635
-0.0056937,1.6532
-0.0058734,1.6537
-0.011781,1.6715
-0.017537,1.6897
-0.019822,1.6974
-0.022922,1.708
-0.027951,1.7262
-0.032656,1.7445
-0.03377,1.7491
-0.036992,1.7627
-0.040993,1.781
-0.044674,1.7992
-0.047719,1.8158
-0.048031,1.8175
-0.051032,1.8357
-0.053717,1.854
-0.056086,1.8722
-0.058139,1.8905
-0.059876,1.9087
-0.061297,1.927
-0.061667,1.9331
-0.062393,1.9453
-0.063172,1.9635
-0.06364,1.9818
-0.063795,2
-0.063639,2.0183
-0.063171,2.0365
-0.062392,2.0548
-0.061667,2.0669
-0.061296,2.073
-0.059874,2.0913
-0.058136,2.1095
-0.056083,2.1278
-0.053714,2.146
-0.051028,2.1643
-0.048027,2.1825
1.5089,179
1.1519,0.78107
1.1379,0.7794
1.124,0.7779
1.1154,0.77708
1.11,0.77656
1.0961,0.77539
1.0821,0.77439
1.0682,0.77354
1.0542,0.77284
1.0403,0.77231
1.0263,0.77193
1.0124,0.77171
0.99842,0.77165
0.98447,0.77175
0.97052,0.772
0.95657,0.77242
0.94262,0.77299
0.92868,0.77371
0.91473,0.7746
0.90078,0.77565
0.88683,0.77685
0.88447,0.77708
0.87288,0.77822
0.85893,0.77977
0.84499,0.78147
0.83104,0.78333
0.81709,0.78535
0.80314,0.78753
0.78919,0.78987
0.77524,0.79238
0.76129,0.79504
0.75986,0.79533
0.74735,0.7979
0.7334,0.80093
0.71945,0.80412
0.7055,0.80748
0.69155,0.811
0.68174,0.81358
0.6776,0.81469
0.66365,0.81859
0.64971,0.82266
0.63576,0.82689
0.62181,0.83129
0.62015,0.83184
0.60786,0.83592
0.59391,0.84072
0.57996,0.84569
0.56804,0.85009
0.56602,0.85084
0.55207,0.85624
0.53812,0.8618
0.52417,0.86753
0.52226,0.86834
0.51022,0.87352
0.49627,0.87969
0.48232,0.88604
0.48113,0.88659
0.46838,0.89265
0.45443,0.89946
0.44366,0.90485
0.44048,0.90646
0.42653,0.91374
0.41258,0.92119
0.4091,0.9231
0.39863,0.92893
0.38468,0.93687
0.377,0.94135
0.37074,0.94507
0.35679,0.95352
0.34697,0.9596
0.34284,0.96221
0.32889,0.97119
0.31875,0.97786
0.31494,0.98041
0.30099,0.98994
0.29213,0.99611
0.28705,0.99972
0.2731,1.0098
0.26693,1.0144
0.25915,1.0202
0.2452,1.0309
0.243,1.0326
0.23125,1.042
0.22024,1.0509
0.2173,1.0533
0.20335,1.065
0.19854,1.0691
0.18941,1.0771
0.17781,1.0874
0.17546,1.0895
0.16151,1.1023
0.15799,1.1056
0.14756,1.1156
0.13902,1.1239
0.13361,1.1292
0.12082,1.1421
0.11966,1.1433
0.10571,1.1579
0.10338,1.1604
0.091766,1.173
0.086637,1.1786
0.077818,1.1886
0.070548,1.1969
0.063869,1.2047
0.055083,1.2151
0.049921,1.2214
0.040213,1.2334
0.035972,1.2388
0.025913,1.2516
0.022024,1.2568
0.012159,1.2699
0.0080751,1.2755
-0.0010723,1.2882
-0.0058734,1.295
-0.013802,1.3064
-0.019822,1.3153
-0.026051,1.3247
-0.03377,1.3366
-0.037839,1.3429
-0.047719,1.3588
-0.049183,1.3612
-0.060081,1.3794
-0.061667,1.3822
-0.070546,1.3977
-0.075616,1.4068
-0.080613,1.4159
-0.089564,1.4328
-0.090297,1.4342
-0.099564,1.4524
-0.10351,1.4605
-0.10846,1.4707
-0.11701,1.4889
-0.11746,1.4899
-0.12517,1.5072
-0.13141,1.5217
-0.133,1.5254
-0.14046,1.5437
-0.14536,1.5562
-0.1476,1.5619
-0.1544,1.5802
-0.15931,1.594
-0.16088,1.5985
-0.16703,1.6167
-0.17288,1.635
-0.17326,1.6362
-0.17839,1.6532
-0.18361,1.6715
-0.1872,1.6847
-0.18854,1.6897
-0.19314,1.708
-0.19746,1.7262
-0.20115,1.7429
-0.20151,1.7445
-0.20523,1.7627
-0.20867,1.781
-0.21185,1.7992
-0.21474,1.8175
-0.2151,1.82
-0.21734,1.8357
-0.21965,1.854
-0.2217,1.8722
-0.22347,1.8905
-0.22497,1.9087
-0.22619,1.927
-0.22715,1.9453
-0.22783,1.9635
-0.22824,1.9818
-0.22837,2
-0.22824,2.0183
-0.22783,2.0365
-0.22715,2.0548
-0.22619,2.073
-0.22497,2.0913
-0.22347,2.1095
-0.22169,2.1278
-0.21965,2.146
-0.21733,2.1643
-0.2151,2.18
-0.21474,2.1825
1.8861,143
1.1519,0.63507
1.1379,0.63359
1.124,0.63224
1.1101,0.63106
1.11,0.63104
1.0961,0.63
1.0821,0.6291
1.0682,0.62834
1.0542,0.62772
1.0403,0.62724
1.0263,0.6269
1.0124,0.62671
0.99842,0.62665
0.98447,0.62674
0.97052,0.62697
0.95657,0.62734
0.94262,0.62785
0.92868,0.6285
0.91473,0.62929
0.90078,0.63023
0.89001,0.63106
0.88683,0.6313
0.87288,0.63254
0.85893,0.63391
0.84499,0.63543
0.83104,0.63709
0.81709,0.6389
0.80314,0.64084
0.78919,0.64293
0.77524,0.64517
0.76129,0.64755
0.75154,0.64931
0.74735,0.65008
0.7334,0.65278
0.71945,0.65562
0.7055,0.65861
0.69155,0.66174
0.6776,0.66502
0.66727,0.66756
0.66365,0.66846
0.64971,0.67208
0.63576,0.67584
0.62181,0.67976
0.60786,0.68382
0.60124,0.68581
0.59391,0.68806
0.57996,0.69247
0.56602,0.69703
0.55207,0.70175
0.54541,0.70407
0.53812,0.70665
0.52417,0.71173
0.51022,0.71696
0.49634,0.72232
0.49627,0.72235
0.48232,0.72796
0.46838,0.73373
0.45443,0.73965
0.45232,0.74057
0.44048,0.7458
0.42653,0.75212
0.41258,0.7586
0.41211,0.75882
0.39863,0.76532
0.38468,0.77221
0.37505,0.77708
0.37074,0.77929
0.35679,0.7866
0.34284,0.79407
0.34054,0.79533
0.32889,0.8018
0.31494,0.80971
0.30826,0.81358
0.30099,0.81785
0.28705,0.82622
0.27786,0.83184
0.2731,0.83479
0.25915,0.84362
0.24913,0.85009
0.2452,0.85267
0.23125,0.86198
0.2219,0.86834
0.2173,0.87151
0.20335,0.88133
0.196,0.88659
0.18941,0.89139
0.17546,0.90172
0.1713,0.90485
0.16151,0.91235
0.14769,0.9231
0.14756,0.92321
0.13361,0.93443
0.12515,0.94135
0.11966,0.94592
0.10571,0.95771
0.10351,0.9596
0.091766,0.96987
0.082764,0.97786
0.077818,0.98233
0.063869,0.99512
0.062806,0.99611
0.049921,1.0083
0.043646,1.0144
0.035972,1.0219
0.025179,1.0326
0.022024,1.0358
0.0080751,1.0502
0.0073862,1.0509
-0.0058734,1.065
-0.0097364,1.0691
-0.019822,1.0802
-0.026259,1.0874
-0.03377,1.0959
-0.042205,1.1056
-0.047719,1.1121
-0.057598,1.1239
-0.061667,1.1288
-0.07246,1.1421
-0.075616,1.1461
-0.086811,1.1604
-0.089564,1.164
-0.10067,1.1786
-0.10351,1.1825
-0.11406,1.1969
-0.11746,1.2017
-0.12699,1.2151
-0.13141,1.2216
-0.13948,1.2334
-0.14536,1.2422
-0.15155,1.2516
-0.15931,1.2637
-0.16321,1.2699
-0.17326,1.2862
-0.17448,1.2882
-0.18535,1.3064
-0.1872,1.3096
-0.19583,1.3247
-0.20115,1.3342
-0.20596,1.3429
-0.2151,1.36
-0.21574,1.3612
-0.22515,1.3794
-0.22905,1.3872
2.2634,135
1.1519,0.50323
1.1379,0.50189
1.124,0.50068
1.11,0.4996
1.0961,0.49864
1.0821,0.49782
1.0682,0.49712
1.0542,0.49655
1.0403,0.49612
1.0263,0.49581
1.0124,0.49563
0.99842,0.49558
0.98447,0.49566
0.97052,0.49587
0.95657,0.4962
0.94262,0.49667
0.92868,0.49727
0.91473,0.49799
0.90078,0.49885
0.88683,0.49983
0.87288,0.50094
0.85893,0.50218
0.84773,0.50329
0.84499,0.50356
0.83104,0.50508
0.81709,0.50673
0.80314,0.50851
0.78919,0.51042
0.77524,0.51246
0.76129,0.51463
0.74735,0.51694
0.7334,0.51937
0.72162,0.52154
0.71945,0.52194
0.7055,0.52467
0.69155,0.52753
0.6776,0.53053
0.66365,0.53366
0.64971,0.53691
0.63787,0.53979
0.63576,0.54031
0.62181,0.54388
0.60786,0.54758
0.59391,0.55142
0.57996,0.55539
0.57094,0.55804
0.56602,0.55951
0.55207,0.56381
0.53812,0.56823
0.52417,0.5728
0.51379,0.5763
0.51022,0.57751
0.49627,0.58241
0.48232,0.58745
0.46838,0.59262
0.46331,0.59455
0.45443,0.59798
0.44048,0.6035
0.42653,0.60916
0.41776,0.6128
0.41258,0.61498
0.39863,0.621
0.38468,0.62716
0.37605,0.63106
0.37074,0.63349
0.35679,0.64001
0.34284,0.64668
0.33746,0.64931
0.32889,0.65355
0.31494,0.6606
0.30145,0.66756
0.30099,0.6678
0.28705,0.67524
0.2731,0.68283
0.26772,0.68581
0.25915,0.69063
0.2452,0.69863
0.23588,0.70407
0.23125,0.70681
0.2173,0.71521
0.20572,0.72232
0.20335,0.72379
0.18941,0.73263
0.17708,0.74057
0.17546,0.74164
0.16151,0.75091
0.14981,0.75882
0.14756,0.76037
0.13361,0.7701
0.12376,0.77708
0.11966,0.78003
0.10571,0.79022
0.098839,0.79533
0.091766,0.80066
0.077818,0.81134
0.074931,0.81358
0.063869,0.82231
0.051983,0.83184
0.049921,0.83351
0.035972,0.84503
0.029936,0.85009
0.022024,0.85682
0.008683,0.86834
0.0080751,0.86887
-0.0058734,0.88129
-0.011755,0.88659
-0.019822,0.89399
-0.031495,0.90485
-0.03377,0.907
-0.047719,0.92036
-0.050535,0.9231
-0.061667,0.9341
-0.068918,0.94135
-0.075616,0.94817
-0.086699,0.9596
-0.089564,0.96261
-0.10351,0.97744
-0.1039,0.97786
-0.11746,0.99273
-0.12051,0.99611
-0.13141,1.0084
-0.13659,1.0144
-0.14536,1.0246
-0.15217,1.0326
-0.15931,1.0412
-0.16725,1.0509
-0.17326,1.0583
-0.18186,1.0691
-0.1872,1.076
-0.19601,1.0874
-0.20115,1.0942
-0.20972,1.1056
-0.2151,1.113
-0.223,1.1239
-0.22905,1.1324
2.6406,117
0.95979,0.37552
0.95657,0.37559
0.94262,0.37602
0.92868,0.37658
0.91473,0.37726
0.90078,0.37805
0.88683,0.37897
0.87288,0.38001
0.85893,0.38117
0.84499,0.38244
0.83104,0.38384
0.81709,0.38536
0.80314,0.387
0.78919,0.38876
0.77524,0.39064
0.76129,0.39264
0.75389,0.39377
0.74735,0.39478
0.7334,0.39704
0.71945,0.39943
0.7055,0.40194
0.69155,0.40458
0.6776,0.40733
0.66365,0.41021
0.65521,0.41202
0.64971,0.41322
0.63576,0.41638
0.62181,0.41966
0.60786,0.42306
0.59391,0.42658
0.57996,0.43023
0.57981,0.43028
0.56602,0.43405
0.55207,0.43799
0.53812,0.44206
0.52417,0.44625
0.5168,0.44853
0.51022,0.45059
0.49627,0.45508
0.48232,0.4597
0.46838,0.46444
0.46168,0.46678
0.45443,0.46934
0.44048,0.4744
0.42653,0.47959
0.41258,0.4849
0.41223,0.48503
0.39863,0.4904
0.38468,0.49604
0.37074,0.5018
0.36722,0.50329
0.35679,0.50775
0.34284,0.51385
0.32889,0.52007
0.32567,0.52154
0.31494,0.52649
0.30099,0.53306
0.28705,0.53976
0.28699,0.53979
0.2731,0.54668
0.25915,0.55374
0.25079,0.55804
0.2452,0.56096
0.23125,0.56838
0.2173,0.57593
0.21664,0.5763
0.20335,0.58371
0.18941,0.59164
0.18436,0.59455
0.17546,0.59976
0.16151,0.60807
0.15369,0.6128
0.14756,0.61657
0.13361,0.62527
0.12448,0.63106
0.11966,0.63415
0.10571,0.64325
0.096571,0.64931
0.091766,0.65254
0.077818,0.66205
0.069863,0.66756
0.063869,0.67177
0.049921,0.68171
0.044247,0.68581
0.035972,0.69188
0.022024,0.70226
0.01963,0.70407
0.0080751,0.71291
-0.0040451,0.72232
-0.0058734,0.72376
-0.019822,0.7349
-0.026835,0.74057
-0.03377,0.74627
-0.047719,0.75788
-0.04884,0.75882
-0.061667,0.76981
-0.070052,0.77708
-0.075616,0.78198
-0.089564,0.79442
-0.090575,0.79533
-0.10351,0.8072
-0.11039,0.81358
-0.11746,0.82025
-0.12959,0.83184
-0.13141,0.8336
-0.14536,0.8473
-0.14816,0.85009
-0.15931,0.86135
-0.16615,0.86834
-0.17326,0.87573
-0.18359,0.88659
-0.1872,0.89046
-0.20051,0.90485
-0.20115,0.90555
-0.2151,0.92107
-0.21691,0.9231
-0.22905,0.937
2.6406,9
1.1519,0.38214
1.1379,0.38089
1.124,0.37976
1.11,0.37875
1.0961,0.37786
1.0821,0.37709
1.0682,0.37644
1.0542,0.37592
1.0406,0.37552
3.0178,66
0.38447,0.37552
0.37074,0.38081
0.35679,0.3863
0.34284,0.39192
0.33833,0.39377
0.32889,0.3977
0.31494,0.40362
0.30099,0.40966
0.29565,0.41202
0.28705,0.41587
0.2731,0.42223
0.25915,0.42871
0.25585,0.43028
0.2452,0.43538
0.23125,0.44219
0.2185,0.44853
0.2173,0.44913
0.20335,0.45627
0.18941,0.46354
0.18329,0.46678
0.17546,0.47098
0.16151,0.47859
0.1499,0.48503
0.14756,0.48635
0.13361,0.49431
0.11966,0.5024
0.11815,0.50329
0.10571,0.51071
0.091766,0.51916
0.087893,0.52154
0.077818,0.52781
0.063869,0.53664
0.058952,0.53979
0.049921,0.54566
0.035972,0.55486
0.031215,0.55804
0.022024,0.56427
0.0080751,0.57386
0.0045813,0.5763
-0.0058734,0.58368
-0.019822,0.59367
-0.021038,0.59455
-0.03377,0.60391
-0.045698,0.6128
-0.047719,0.61433
-0.061667,0.625
-0.069471,0.63106
-0.075616,0.63588
-0.089564,0.64699
-0.09244,0.64931
-0.10351,0.65836
-0.11463,0.66756
-0.11746,0.66994
-0.13141,0.68179
-0.13609,0.68581
-0.14536,0.6939
-0.15687,0.70407
-0.15931,0.70625
-0.17326,0.71889
-0.177,0.72232
-0.1872,0.73182
-0.1965,0.74057
-0.20115,0.74501
-0.2151,0.75849
-0.21544,0.75882
-0.22905,0.77232
3.3951,40
0.13048,0.37552
0.11966,0.38136
0.10571,0.38902
0.09721,0.39377
0.091766,0.39684
0.077818,0.40483
0.065463,0.41202
0.063869,0.41296
0.049921,0.42129
0.035972,0.42975
0.035114,0.43028
0.022024,0.43842
0.0080751,0.44722
0.006037,0.44853
-0.0058734,0.45624
-0.019822,0.4654
-0.021893,0.46678
-0.03377,0.47478
-0.047719,0.48431
-0.048768,0.48503
-0.061667,0.49407
-0.074657,0.50329
-0.075616,0.50397
-0.089564,0.51413
-0.099621,0.52154
-0.10351,0.52444
-0.11746,0.53499
-0.12374,0.53979
-0.13141,0.54573
-0.14536,0.55668
-0.14708,0.55804
-0.15931,0.56788
-0.16965,0.5763
-0.17326,0.57927
-0.1872,0.59091
-0.19152,0.59455
-0.20115,0.60279
-0.21273,0.6128
-0.2151,0.61488
-0.22905,0.62725
3.7723,19
-0.064567,0.37552
-0.075616,0.38283
-0.089564,0.39217
-0.091914,0.39377
-0.10351,0.40173
-0.11746,0.41143
-0.1183,0.41202
-0.13141,0.42136
-0.14378,0.43028
-0.14536,0.43143
-0.15931,0.44173
-0.16841,0.44853
-0.17326,0.4522
-0.1872,0.46287
-0.19226,0.46678
-0.20115,0.47375
-0.2151,0.48481
-0.21538,0.48503
-0.22905,0.49613


==> Fig/csv/2D_a_0-5_0-5_s_1-5_0-21_1-5_0-2_exact.csv <==
0,1
0.13342,1.1334
0.24904,1.249
0.34923,1.3492
0.43605,1.4361
0.51129,1.5113
0.5765,1.5765
0.633,1.633
0.68196,1.682
0.72439,1.7244
0.76117,1.7612
0.79303,1.793
0.82064,1.8206
0.84457,1.8446
0.86531,1.8653
0.88328,1.8833
0.89885,1.8989
0.91235,1.9123
0.92404,1.924
0.93418,1.9342
0.94296,1.943
0.95057,1.9506
0.95716,1.9572
0.96288,1.9629
0.96783,1.9678
0.97212,1.9721
0.97584,1.9758
0.97907,1.9791
0.98186,1.9819
0.98428,1.9843


==> Fig/csv/2D_a_0-5_0-5_s_1-5_0-21_1-5_0-2_first.csv <==
0,1
0.18323,0.9707
0.36376,0.86475
0.44944,0.7358
0.4082,0.6409
0.30719,0.59263
0.23442,0.5664
0.22248,0.5438
0.26161,0.5261
0.32972,0.52968
0.4,0.58499
0.43181,0.72523
0.38814,0.92397
0.28723,1.0843
0.17322,1.1361
0.077209,1.0685
0.0085472,0.95238
-0.044686,0.88822
-0.089969,0.90699
-0.11397,0.9899
-0.08153,1.0958
0.041309,1.16


==> Fig/csv/2D_a_0-5_0-5_s_1-5_0-21_1-5_0-2_info.txt <==
f = 	@(x)sin(J(x,x_))
g = 	@(x)cos(J(x,x_))
h = 	5.000000e-02
n = 	2
m = 	21
[a1 a2] = 	5.000000e-01	5.000000e-01	
sigma = 	1.500000e+00	2.100000e-01	1.500000e+00	2.000000e-01	
Td = 	0	0	1	0	0	0	0	1	-1	0	0	0	0	-1	0	0	


==> Fig/csv/2D_a_0-5_0-5_s_1-5_0-21_1-5_0-2_last.csv <==
1.0011,2.0184
0.98954,2.0048
0.97625,1.9919
0.96091,1.9897
0.9481,2.0002
0.94536,2.0169
0.9577,2.0297
0.98291,2.032
1.0114,2.0237
1.0308,2.01
1.033,1.9966
1.0197,1.9855
1.0012,1.9744
0.99001,1.9607
0.99327,1.9458
1.0085,1.936
1.0262,1.9388
1.0368,1.9564
1.0362,1.9836
1.0267,2.0093
1.014,2.0227
1.0019,2.0198


==> Fig/csv/2D_a_0-5_0-5_s_1-5_0-21_1-5_0-2_minmax.csv <==
-0.5,1.25
0.7,2.25


==> Fig/csv/2D_a_0-5_0-5_s_1-5_0-21_1-5_0-2_points.csv <==
0,1
1,2


==> Fig/csv/2D_a_1_0_s_1_0-4.csv <==
0,1
-0.041615,1.0235
-0.13087,1.0386
-0.071766,1.0398
0.016,1.0369
-0.015924,1.0301
-0.10795,1.0097
-0.048434,0.97441
0.035199,0.93362
-0.012497,0.8903
-0.089889,0.85339
-0.0096202,0.83611
0.059822,0.82888
-0.0034188,0.83295
-0.073229,0.85678
0.004351,0.89401
0.084337,0.93185
0.044606,0.96889
-0.047298,1.0067
0.0017511,1.0409
0.095837,1.0722
0.085101,1.1031
-0.014649,1.1299
0.0067636,1.1458
0.10571,1.1555
0.1115,1.1622
0.011813,1.1578
0.023297,1.1344
0.12242,1.0998
0.12145,1.0595
0.021816,1.0151
0.056683,0.97855
0.15019,0.95384
0.12585,0.93925
0.030881,0.94331
0.077501,0.96801
0.1716,0.99782
0.15965,1.0282
0.059966,1.0625
0.079026,1.0985
0.17862,1.133
0.19301,1.1675
0.095567,1.2004
0.084241,1.2261
0.18335,1.245
0.21613,1.2608
0.12441,1.2683
0.097864,1.2579
0.19575,1.2326
0.22863,1.2003
0.13423,1.1599
0.12271,1.1162
0.22269,1.0801
0.23469,1.0519
0.13507,1.0384
0.14525,1.0474
0.24503,1.0674
0.2581,1.09
0.15994,1.1185
0.15115,1.1531
0.25026,1.1885
0.28457,1.2244
0.19485,1.2601
0.15822,1.2916
0.25179,1.3169
0.30358,1.339
0.22391,1.3546
0.17148,1.3548
0.26072,1.3388
0.31612,1.3148
0.23552,1.2816
0.19021,1.2388
0.28463,1.1971
0.3249,1.1606
0.23321,1.1345
0.21005,1.1287
0.30829,1.1382
0.34256,1.1528
0.25128,1.1749
0.21894,1.2061
0.31353,1.2409
0.3635,1.2767
0.28345,1.3133
0.22816,1.348
0.31342,1.3776
0.37876,1.404
0.31124,1.4251
0.24192,1.4335
0.31998,1.4256
0.3902,1.4089
0.32417,1.3829
0.25725,1.3442
0.34039,1.301
0.40068,1.2602
0.32195,1.226
0.27296,1.2083
0.36446,1.208
0.41584,1.2151
0.33407,1.2307
0.28304,1.2576
0.37052,1.2907
0.43274,1.3257
0.36266,1.362
0.29395,1.3982
0.36978,1.4307
0.44487,1.46
0.38843,1.485
0.30817,1.4994
0.3748,1.4983
0.45486,1.4878
0.40178,1.4679
0.32163,1.4341
0.39199,1.3917
0.46585,1.349
0.40073,1.31
0.33364,1.2837
0.41539,1.2748
0.48005,1.2752
0.40861,1.285
0.34344,1.3074
0.42244,1.3382
0.49412,1.3717
0.43355,1.4072
0.3553,1.4438
0.42162,1.4781
0.50376,1.5095
0.45697,1.5373
0.36965,1.5561
0.42565,1.5605
0.51228,1.5551
0.47007,1.5403
0.38194,1.511
0.44014,1.4704
0.52301,1.4272
0.47027,1.3856
0.39116,1.3534
0.46211,1.3375
0.53674,1.3321
0.47538,1.3369
0.39986,1.3549
0.46992,1.3831
0.54882,1.415
0.49692,1.4494
0.41199,1.4858
0.4693,1.521
0.55652,1.5539
0.51797,1.5836
0.42609,1.6058
0.4727,1.6146
0.56374,1.6134
0.53041,1.6026
0.43748,1.5773
0.485,1.5389
0.5738,1.496
0.53159,1.4529
0.44475,1.4168
0.50514,1.3953
0.58708,1.3853
0.53495,1.3858
0.45205,1.3999
0.51339,1.4254
0.59774,1.4556
0.55351,1.4888
0.46394,1.5246
0.51305,1.5603
0.60393,1.5941
0.57232,1.6253
0.4775,1.6499
0.51604,1.6623
0.61003,1.6645
0.58388,1.657
0.48808,1.6349
0.52659,1.5987
0.61927,1.5564
0.58575,1.5126
0.494,1.4739
0.5448,1.4482
0.63199,1.4342
0.588,1.4312
0.49992,1.4419
0.55317,1.4648
0.64159,1.4934
0.60402,1.5254
0.51123,1.5605
0.55311,1.5964
0.64661,1.6308
0.62078,1.663
0.52408,1.6895
0.55581,1.7047
0.65179,1.7097
0.63138,1.7047
0.53386,1.6853
0.56497,1.651
0.66017,1.6095
0.63369,1.5655
0.53886,1.525
0.5813,1.4961
0.67223,1.479
0.63524,1.4731
0.54356,1.4809
0.58954,1.5015
0.68097,1.5285
0.64912,1.5593
0.55412,1.5937
0.58971,1.6295
0.68508,1.6644
0.66405,1.6973
0.56614,1.7252
0.59221,1.7426
0.68952,1.7499
0.67369,1.747
0.57514,1.7296
0.60023,1.6971
0.69708,1.6563
0.67625,1.6123
0.57948,1.5707
0.61482,1.5394
0.70839,1.5197
0.67734,1.5115
0.58316,1.5169
0.62276,1.5354
0.71641,1.5609
0.68943,1.5907
0.59289,1.6243
0.6231,1.66
0.7198,1.6951
0.70274,1.7286
0.60405,1.7576
0.62544,1.7768
0.72363,1.7858
0.71144,1.7846
0.61228,1.7689
0.63251,1.7378
0.73044,1.6978
0.71412,1.6538
0.61614,1.6114
0.64554,1.5783
0.74097,1.5566
0.7149,1.5464
0.61899,1.5499
0.65307,1.5665
0.74836,1.5907
0.72548,1.6196
0.62789,1.6526
0.65352,1.688
0.75117,1.7233
0.73736,1.7572
0.63818,1.787
0.65572,1.8076
0.75451,1.8181
0.74519,1.8182
0.64567,1.8038
0.662,1.7739
0.76064,1.7345
0.7479,1.6907
0.64916,1.6478
0.67363,1.6132
0.77037,1.5899
0.74845,1.5782
0.65135,1.58
0.68071,1.595
0.77719,1.6181
0.75777,1.6461
0.65946,1.6785
0.68121,1.7138
0.77953,1.7491
0.7684,1.7833
0.6689,1.8137
0.68329,1.8355
0.78248,1.8472
0.77542,1.8482
0.67569,1.8349
0.68889,1.806
0.78799,1.7672
0.77809,1.7235
0.67888,1.6802
0.69928,1.6446
0.79694,1.62
0.77848,1.6069
0.68054,1.6074
0.70588,1.6211
0.80325,1.6432
0.78672,1.6705
0.6879,1.7024
0.70639,1.7373
0.80519,1.7727
0.79624,1.8071
0.69655,1.8381
0.70836,1.8607
0.80781,1.8734
0.80252,1.8752
0.70267,1.8627
0.71337,1.8346
0.81277,1.7963
0.80513,1.7528
0.70562,1.7092
0.72266,1.6727
0.82097,1.647
0.80537,1.633
0.70685,1.6323
0.72879,1.6449
0.8268,1.6661
0.8127,1.6928
0.71353,1.7242
0.72928,1.7589
0.82842,1.7943
0.82125,1.8289
0.72144,1.8602
0.73113,1.8836
0.83077,1.8971
0.82684,1.8995
0.72692,1.8875
0.73563,1.8602
0.83523,1.8223
0.82936,1.7789
0.72967,1.7351
0.74395,1.698
0.84272,1.6714
0.82949,1.6565
0.73057,1.6549
0.74962,1.6665
0.84811,1.687
0.83603,1.7132
0.73663,1.7442
0.75007,1.7787
0.84945,1.8141
0.84372,1.8488
0.74384,1.8804
0.75182,1.9044
0.85157,1.9184
0.8487,1.9214
0.74874,1.9099
0.75586,1.883
0.85559,1.8455
0.85112,1.8022
0.75131,1.7583
0.76331,1.7206
0.86241,1.6934
0.85114,1.6778
0.75193,1.6755
0.76854,1.6862
0.86739,1.706
0.85701,1.7318
0.75743,1.7625
0.76893,1.7968
0.86849,1.8321
0.86394,1.867
0.764,1.8988
0.77059,1.9233
0.87042,1.9378
0.86836,1.9411
0.76838,1.9299
0.77423,1.9035
0.87405,1.8662
0.87067,1.823
0.77079,1.779
0.78091,1.741
0.88025,1.7132
0.8706,1.697
0.77119,1.694
0.78573,1.7041
0.88484,1.7233
0.87588,1.7487
0.77618,1.7791
0.78605,1.8132
0.88573,1.8486
0.88213,1.8835
0.78217,1.9155
0.78762,1.9404
0.88751,1.9553
0.88604,1.9588
0.78605,1.948
0.7909,1.9219
0.89077,1.8848
0.88826,1.8417
0.78833,1.7976
0.79689,1.7593
0.8964,1.731
0.8881,1.7143
0.78854,1.7109
0.80134,1.7203
0.90064,1.7391
0.89286,1.7641
0.79308,1.7943
0.80158,1.8283
0.90135,1.8636
0.89851,1.8986
0.79853,1.9308
0.80307,1.9559
0.90299,1.9711
0.90196,1.9749
0.80197,1.9642
0.80602,1.9384
0.90593,1.9015
0.90408,1.8585
0.80412,1.8143
0.8114,1.7757
0.91103,1.747
0.90384,1.73
0.80418,1.7261
0.81549,1.735
0.91495,1.7534
0.90815,1.7782
0.80831,1.8082
0.81566,1.842
0.91549,1.8773
0.91327,1.9123
0.81328,1.9446
0.81707,1.9699
0.91701,1.9855
0.9163,1.9894
0.81631,1.9788
0.81972,1.9532
0.91966,1.9165
0.91832,1.8735
0.81835,1.8293
0.82456,1.7905
0.92428,1.7615
0.91802,1.7441
0.81828,1.7399
0.82833,1.7484
0.9279,1.7664
0.92193,1.7909
0.82205,1.8208
0.82842,1.8545
0.9283,1.8897
0.92656,1.9248
0.82657,1.9572
0.82976,1.9827
0.92972,1.9985
0.92922,2.0024
0.82923,1.992
0.83215,1.9666
0.93211,1.93
0.93115,1.887
0.83117,1.8428
0.83649,1.8038
0.93628,1.7745
0.93079,1.7569
0.83099,1.7523
0.83997,1.7605
0.93962,1.7781
0.93434,1.8025
0.83443,1.8322
0.83999,1.8658
0.93989,1.9011
0.93855,1.9362
0.83855,1.9686
0.84126,1.9943
0.94123,2.0102
0.94087,2.0142
0.84087,2.0038
0.84341,1.9786
0.94337,1.9421
0.94272,1.8991
0.84273,1.8549
0.8473,1.8158
0.94714,1.7862
0.94229,1.7684
0.84245,1.7636
0.85052,1.7714
0.95024,1.7888
0.94553,1.8131
0.84561,1.8427
0.85046,1.8761
0.95039,1.9114
0.94936,1.9465
0.84936,1.979
0.85167,2.0048
0.95165,2.0208
0.95137,2.0249
0.85137,2.0145
0.8536,1.9894
0.95358,1.953
0.95314,1.91
0.85315,1.8658
0.8571,1.8265
0.95698,1.7968
0.95266,1.7788
0.8528,1.7738
0.86007,1.7813
0.95985,1.7985
0.95563,1.8226
0.85568,1.8521
0.85995,1.8855
0.9599,1.9207
0.95911,1.9559
0.85911,1.9884
0.86111,2.0143
0.96109,2.0305
0.96084,2.0346
0.86084,2.0242
0.86284,1.9991
0.96282,1.9628
0.96254,1.9198
0.86255,1.8756
0.86598,1.8362
0.96588,1.8064
0.96202,1.7882
0.86212,1.783
0.86873,1.7903
0.96854,1.8073
0.96473,1.8313
0.86478,1.8607
0.86854,1.8941
0.9685,1.9293
0.9679,1.9644
0.8679,1.997
0.86965,2.023
0.96963,2.0392
0.96939,2.0433
0.86939,2.0329
0.8712,2.0079
0.97119,1.9716
0.97102,1.9287
0.87103,1.8844
0.87402,1.845
0.97394,1.815
0.97045,1.7967
0.87054,1.7914
0.87657,1.7985
0.97641,1.8153
0.97295,1.8392
0.87298,1.8685
0.87632,1.9018
0.97629,1.937
0.97584,1.9722
0.87584,2.0047
0.87738,2.0308
0.97737,2.0471
0.9771,2.0511
0.8771,2.0408
0.87877,2.0158
0.97876,1.9795
0.97867,1.9366
0.87868,1.8924
0.88131,1.8529
0.98124,1.8227
0.97806,1.8044
0.87814,1.7989
0.88367,1.8058
0.98353,1.8225
0.98036,1.8463
0.88039,1.8756
0.88336,1.9088
0.98334,1.944
0.983,1.9792
0.883,2.0118
0.88438,2.0379
0.98437,2.0542
0.98405,2.0583
0.88405,2.0479
0.88563,2.0229
0.98562,1.9867
0.98558,1.9438
0.88558,1.8996
0.8879,1.86
0.98785,1.8297
0.98493,1.8113
0.885,1.8057
0.89009,1.8125
0.98998,1.829
0.98705,1.8528
0.88707,1.882
0.88974,1.9152
0.98972,1.9504
0.98946,1.9856
0.88946,2.0182
0.89072,2.0443
0.99071,2.0607
0.99033,2.0647
0.89033,2.0543
0.89183,2.0294
0.99182,1.9932
0.99181,1.9503
0.89181,1.906
0.89386,1.8664
0.99382,1.8361
0.99113,1.8175
0.89119,1.8119
0.89591,1.8185
0.99581,1.835
0.99309,1.8587
0.89311,1.8879
0.89551,1.921
0.99549,1.9562
0.9953,1.9914
0.8953,2.0239
0.89645,2.0501
0.99644,2.0665
0.996,2.0705
0.896,2.0601
0.89744,2.0352
0.99743,1.999
0.99743,1.9561
0.89743,1.9118
0.89926,1.8722
0.99923,1.8418
0.99672,1.8232
0.89677,1.8175
0.90117,1.824
1.0011,1.8403
0.99854,1.864
0.89855,1.8931
0.90073,1.9263
1.0007,1.9614
1.0006,1.9966
0.90057,2.0292
0.90164,2.0554
1.0016,2.0718
1.0011,2.0758
0.90112,2.0653
0.90252,2.0404
1.0025,2.0042
1.0025,1.9614
0.90251,1.9171
0.90415,1.8774
1.0041,1.8469
1.0018,1.8283
0.90182,1.8225
0.90593,1.8289
1.0059,1.8452
1.0035,1.8688
0.90348,1.8979
0.90545,1.931
1.0054,1.9662
1.0053,2.0014
0.90532,2.034
0.90633,2.0602
1.0063,2.0766
1.0057,2.0805
0.90574,2.07
0.90712,2.0451
1.0071,2.009
1.0071,1.9661
0.9071,1.9218
0.90857,1.8821
1.0085,1.8516
1.0063,1.8329
0.90638,1.8271
0.91024,1.8334
1.0102,1.8496
1.0079,1.8731
0.90792,1.9023
0.90972,1.9353
1.0097,1.9705
1.0096,2.0057
0.90962,2.0383
0.91058,2.0645
1.0106,2.0809
1.0099,2.0848
0.90991,2.0743
0.91127,2.0494
1.0113,2.0133
1.0112,1.9704
0.91124,1.9261
0.91257,1.8864
1.0125,1.8558
1.0105,1.8371
0.91049,1.8312
0.91414,1.8375
1.0141,1.8536
1.0119,1.8771
0.91193,1.9062
0.91359,1.9392
1.0136,1.9744
1.0135,2.0096
0.9135,2.0422
0.91442,2.0684
1.0144,2.0849
1.0137,2.0887
0.91368,2.0781
0.91503,2.0533
1.015,2.0171
1.015,1.9742
0.91498,1.93
0.91619,1.8902
1.0162,1.8596
1.0142,1.8408
0.91421,1.8349
0.91767,1.8411
1.0176,1.8572
1.0155,1.8807
0.91556,1.9098
0.91708,1.9428
1.0171,1.9779
1.017,2.0131
0.917,2.0457
0.9179,2.072
1.0179,2.0884
1.0171,2.0922
0.91708,2.0816
0.91843,2.0568
1.0184,2.0206
1.0184,1.9777
0.91835,1.9335
0.91946,1.8937
1.0194,1.863
1.0175,1.8442
0.91756,1.8383
0.92086,1.8444
1.0208,1.8604
1.0188,1.8839
0.91883,1.913
0.92025,1.946
1.0202,1.9811
1.0202,2.0163
0.92016,2.0489
0.92104,2.0752
1.021,2.0916
1.0202,2.0954
0.92015,2.0848
0.92151,2.0599
1.0215,2.0238
1.0214,1.9809
0.9214,1.9366
0.92242,1.8968
1.0224,1.8661
1.0206,1.8473
0.92059,1.8413
0.92374,1.8474
1.0237,1.8634
1.0218,1.8868
0.92179,1.9159
0.92311,1.9489
1.0231,1.984
1.023,2.0192
0.92302,2.0518
0.92388,2.0781
1.0239,2.0945
1.0229,2.0983
0.92293,2.0876
0.92429,2.0628
1.0243,2.0266
1.0242,1.9837
0.92416,1.9395
0.9251,1.8996
1.0251,1.8689
1.0233,1.8501
0.92333,1.8441
0.92635,1.8501
1.0263,1.8661
1.0245,1.8895
0.92446,1.9186
0.92569,1.9515
1.0257,1.9867
1.0256,2.0219
0.92561,2.0544
0.92646,2.0807
1.0264,2.0972
1.0254,2.1009
0.92544,2.0902
0.92681,2.0653
1.0268,2.0292
1.0266,1.9863
0.92665,1.942
0.92752,1.9022
1.0275,1.8715
1.0258,1.8526
0.92581,1.8466
0.92871,1.8526
1.0287,1.8685
1.0269,1.8919
0.92687,1.9209
0.92803,1.9539
1.028,1.989
1.0279,2.0242
0.92794,2.0568
0.92878,2.0831
1.0288,2.0995
1.0277,2.1033
0.92771,2.0925
0.92908,2.0676
1.0291,2.0315
1.0289,1.9886
0.9289,1.9443
0.92971,1.9045
1.0297,1.8738
1.028,1.8549
0.92804,1.8488
0.93085,1.8548
1.0308,1.8707
1.029,1.8941
0.92905,1.9231
0.93015,1.9561
1.0301,1.9912
1.03,2.0264
0.93005,2.059
0.93088,2.0853
1.0309,2.1017
1.0297,2.1054
0.92975,2.0946
0.93114,2.0697
1.0311,2.0336
1.0309,1.9907
0.93093,1.9464
0.93169,1.9066
1.0317,1.8758
1.03,1.8569
0.93006,1.8509


==> Fig/csv/2D_a_1_0_s_1_0-4_Area.csv <==
-2.5,2.5,-2.5,2.5,24,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.5,0.5,0.5,0.5,1,0.64453,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,1,0.64453,0,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0,0.5,0.5,0.5,0.5,0.5
0.5,0,0.5,2.2204e-16,0,0.69315,0.5,2.2204e-16,0.5,2.2204e-16,0.5,0,0.5,2.2204e-16,0,0.69315,0,0.69315,0.5,2.2204e-16,0.5,0,0.5,2.2204e-16,0.5,2.2204e-16,0,0.69315,0.5,2.2204e-16,0.5,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-1.3248e-15,-1.3248e-15,-1.3248e-15,0.14618,-1.3248e-15,0.44721,-1.3248e-15,0.067203,0.14618,-1.3248e-15,0.14618,0.14618,0.14618,0.44721,0.14618,0.067203,0.44721,-1.3248e-15,0.44721,0.14618,0.44721,0.44721,0.44721,0.067203,0.067203,-1.3248e-15,0.067203,0.14618,0.067203,0.44721,0.067203,0.067203
-0.44721,-0.44721,-0.44721,0.27374,-0.44721,0.44721,-0.44721,0.16966,0.27374,-0.44721,0.27374,0.27374,0.27374,0.44721,0.27374,0.16966,0.44721,-0.44721,0.44721,0.27374,0.44721,0.44721,0.44721,0.16966,0.16966,-0.44721,0.16966,0.27374,0.16966,0.44721,0.16966,0.16966
-0.44721,-0.44721,-0.44721,0.37475,-0.44721,-1.3323e-15,-0.44721,0.29828,0.37475,-0.44721,0.37475,0.37475,0.37475,-1.3323e-15,0.37475,0.29828,-1.3323e-15,-0.44721,-1.3323e-15,0.37475,-1.3323e-15,-1.3323e-15,-1.3323e-15,0.29828,0.29828,-0.44721,0.29828,0.37475,0.29828,-1.3323e-15,0.29828,0.29828
-5.5511e-16,-5.5511e-16,-5.5511e-16,0.44025,-5.5511e-16,-3.795e-16,-5.5511e-16,0.44501,0.44025,-5.5511e-16,0.44025,0.44025,0.44025,-3.795e-16,0.44025,0.44501,-3.795e-16,-5.5511e-16,-3.795e-16,0.44025,-3.795e-16,-3.795e-16,-3.795e-16,0.44501,0.44501,-5.5511e-16,0.44501,0.44025,0.44501,-3.795e-16,0.44501,0.44501
-5.8455e-16,-5.8455e-16,-5.8455e-16,0.46078,-5.8455e-16,0.44721,-5.8455e-16,0.60188,0.46078,-5.8455e-16,0.46078,0.46078,0.46078,0.44721,0.46078,0.60188,0.44721,-5.8455e-16,0.44721,0.46078,0.44721,0.44721,0.44721,0.60188,0.60188,-5.8455e-16,0.60188,0.46078,0.60188,0.44721,0.60188,0.60188
-0.44721,-0.44721,-0.44721,0.42852,-0.44721,0.44721,-0.44721,0.75938,0.42852,-0.44721,0.42852,0.42852,0.42852,0.44721,0.42852,0.75938,0.44721,-0.44721,0.44721,0.42852,0.44721,0.44721,0.44721,0.75938,0.75938,-0.44721,0.75938,0.42852,0.75938,0.44721,0.75938,0.75938
-0.44721,-0.44721,-0.44721,0.3402,-0.44721,-5.5511e-17,-0.44721,0.90511,0.3402,-0.44721,0.3402,0.3402,0.3402,-5.5511e-17,0.3402,0.90511,-5.5511e-17,-0.44721,-5.5511e-17,0.3402,-5.5511e-17,-5.5511e-17,-5.5511e-17,0.90511,0.90511,-0.44721,0.90511,0.3402,0.90511,-5.5511e-17,0.90511,0.90511
-3.8858e-16,-3.8858e-16,-3.8858e-16,0.19994,-3.8858e-16,-3.5989e-16,-3.8858e-16,1.0239,0.19994,-3.8858e-16,0.19994,0.19994,0.19994,-3.5989e-16,0.19994,1.0239,-3.5989e-16,-3.8858e-16,-3.5989e-16,0.19994,-3.5989e-16,-3.5989e-16,-3.5989e-16,1.0239,1.0239,-3.8858e-16,1.0239,0.19994,1.0239,-3.5989e-16,1.0239,1.0239
-7.1241e-16,-7.1241e-16,-7.1241e-16,0.020535,-7.1241e-16,0.44721,-7.1241e-16,1.0996,0.020535,-7.1241e-16,0.020535,0.020535,0.020535,0.44721,0.020535,1.0996,0.44721,-7.1241e-16,0.44721,0.020535,0.44721,0.44721,0.44721,1.0996,1.0996,-7.1241e-16,1.0996,0.020535,1.0996,0.44721,1.0996,1.0996
-0.44721,-0.44721,-0.44721,-0.17741,-0.44721,0.44721,-0.44721,1.1183,-0.17741,-0.44721,-0.17741,-0.17741,-0.17741,0.44721,-0.17741,1.1183,0.44721,-0.44721,0.44721,-0.17741,0.44721,0.44721,0.44721,1.1183,1.1183,-0.44721,1.1183,-0.17741,1.1183,0.44721,1.1183,1.1183
-0.44721,-0.44721,-0.44721,-0.3687,-0.44721,-7.2164e-16,-0.44721,1.0724,-0.3687,-0.44721,-0.3687,-0.3687,-0.3687,-7.2164e-16,-0.3687,1.0724,-7.2164e-16,-0.44721,-7.2164e-16,-0.3687,-7.2164e-16,-7.2164e-16,-7.2164e-16,1.0724,1.0724,-0.44721,1.0724,-0.3687,1.0724,-7.2164e-16,1.0724,1.0724
-2.7756e-16,-2.7756e-16,-2.7756e-16,-0.5282,-2.7756e-16,2.1657e-16,-2.7756e-16,0.96343,-0.5282,-2.7756e-16,-0.5282,-0.5282,-0.5282,2.1657e-16,-0.5282,0.96343,2.1657e-16,-2.7756e-16,2.1657e-16,-0.5282,2.1657e-16,2.1657e-16,2.1657e-16,0.96343,0.96343,-2.7756e-16,0.96343,-0.5282,0.96343,2.1657e-16,0.96343,0.96343
-8.6634e-16,-8.6634e-16,-8.6634e-16,-0.63575,-8.6634e-16,0.44721,-8.6634e-16,0.80288,-0.63575,-8.6634e-16,-0.63575,-0.63575,-0.63575,0.44721,-0.63575,0.80288,0.44721,-8.6634e-16,0.44721,-0.63575,0.44721,0.44721,0.44721,0.80288,0.80288,-8.6634e-16,0.80288,-0.63575,0.80288,0.44721,0.80288,0.80288
-0.44721,-0.44721,-0.44721,-0.67991,-0.44721,0.44721,-0.44721,0.61105,-0.67991,-0.44721,-0.67991,-0.67991,-0.67991,0.44721,-0.67991,0.61105,0.44721,-0.44721,0.44721,-0.67991,0.44721,0.44721,0.44721,0.61105,0.61105,-0.44721,0.61105,-0.67991,0.61105,0.44721,0.61105,0.61105
-0.44721,-0.44721,-0.44721,-0.65937,-0.44721,-7.2164e-16,-0.44721,0.41311,-0.65937,-0.44721,-0.65937,-0.65937,-0.65937,-7.2164e-16,-0.65937,0.41311,-7.2164e-16,-0.44721,-7.2164e-16,-0.65937,-7.2164e-16,-7.2164e-16,-7.2164e-16,0.41311,0.41311,-0.44721,0.41311,-0.65937,0.41311,-7.2164e-16,0.41311,0.41311
5.5511e-17,5.5511e-17,5.5511e-17,-0.58199,5.5511e-17,2.4877e-16,5.5511e-17,0.23427,-0.58199,5.5511e-17,-0.58199,-0.58199,-0.58199,2.4877e-16,-0.58199,0.23427,2.4877e-16,5.5511e-17,2.4877e-16,-0.58199,2.4877e-16,2.4877e-16,2.4877e-16,0.23427,0.23427,5.5511e-17,0.23427,-0.58199,0.23427,2.4877e-16,0.23427,0.23427
-5.4309e-16,-5.4309e-16,-5.4309e-16,-0.46175,-5.4309e-16,0.44721,-5.4309e-16,0.095075,-0.46175,-5.4309e-16,-0.46175,-0.46175,-0.46175,0.44721,-0.46175,0.095075,0.44721,-5.4309e-16,0.44721,-0.46175,0.44721,0.44721,0.44721,0.095075,0.095075,-5.4309e-16,0.095075,-0.46175,0.095075,0.44721,0.095075,0.095075
-0.44721,-0.44721,-0.44721,-0.31494,-0.44721,0.44721,-0.44721,0.0082172,-0.31494,-0.44721,-0.31494,-0.31494,-0.31494,0.44721,-0.31494,0.0082172,0.44721,-0.44721,0.44721,-0.31494,0.44721,0.44721,0.44721,0.0082172,0.0082172,-0.44721,0.0082172,-0.31494,0.0082172,0.44721,0.0082172,0.0082172
-0.44721,-0.44721,-0.44721,-0.15688,-0.44721,-1.2768e-15,-0.44721,-0.022335,-0.15688,-0.44721,-0.15688,-0.15688,-0.15688,-1.2768e-15,-0.15688,-0.022335,-1.2768e-15,-0.44721,-1.2768e-15,-0.15688,-1.2768e-15,-1.2768e-15,-1.2768e-15,-0.022335,-0.022335,-0.44721,-0.022335,-0.15688,-0.022335,-1.2768e-15,-0.022335,-0.022335
-2.2204e-16,-2.2204e-16,-2.2204e-16,-1.1102e-16,-2.2204e-16,-2.0683e-17,-2.2204e-16,-1.5613e-16,-1.1102e-16,-2.2204e-16,-1.1102e-16,-1.1102e-16,-1.1102e-16,-2.0683e-17,-1.1102e-16,-1.5613e-16,-2.0683e-17,-2.2204e-16,-2.0683e-17,-1.1102e-16,-2.0683e-17,-2.0683e-17,-2.0683e-17,-1.5613e-16,-1.5613e-16,-2.2204e-16,-1.5613e-16,-1.1102e-16,-1.5613e-16,-2.0683e-17,-1.5613e-16,-1.5613e-16
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Fig/csv/2D_a_1_0_s_1_0-4_W.csv <==
0.5,20.5,-0.53666,0.53666,20
1,-1.3248e-15,0.14618,0.44721,0.067203
2,-0.44721,0.12757,-1.8427e-15,0.10246
3,1.0206e-15,0.10101,-0.44721,0.12862
4,0.44721,0.065494,9.5277e-16,0.14672
5,-2.9439e-17,0.020535,0.44721,0.15687
6,-0.44721,-0.032268,-5.4037e-17,0.1575
7,3.9252e-17,-0.088319,-0.44721,0.14574
8,0.44721,-0.14026,-3.0438e-16,0.11878
9,-3.2383e-16,-0.1794,0.44721,0.075666
10,-0.44721,-0.19795,-6.3024e-16,0.018734
11,6.8692e-16,-0.19129,-0.44721,-0.045864
12,0.44721,-0.15949,9.3821e-16,-0.109
13,-5.8878e-16,-0.10755,0.44721,-0.16055
14,-0.44721,-0.044155,-7.6762e-16,-0.19184
15,5.3972e-16,0.020535,-0.44721,-0.19794
16,0.44721,0.077381,9.7042e-16,-0.17884
17,-5.986e-16,0.12024,0.44721,-0.13919
18,-0.44721,0.1468,-1.036e-15,-0.086857
19,6.8692e-16,0.15806,-0.44721,-0.030552
20,0.44721,0.15688,1.2561e-15,0.022335


==> Fig/csv/2D_a_1_0_s_1_0-4_contour.csv <==
0.29478,107
1.1479,1.4776
1.1378,1.4749
1.1338,1.4738
1.1198,1.4705
1.1057,1.4675
1.0916,1.4649
1.0775,1.4627
1.0634,1.4608
1.0502,1.4594
1.0493,1.4593
1.0352,1.4582
1.0211,1.4575
1.007,1.4571
0.99293,1.4571
0.97884,1.4575
0.96475,1.4582
0.95066,1.4593
0.94982,1.4594
0.93656,1.4608
0.92247,1.4627
0.90838,1.4649
0.89429,1.4675
0.8802,1.4705
0.86611,1.4738
0.86223,1.4749
0.85202,1.4777
0.83792,1.4819
0.82383,1.4865
0.81293,1.4903
0.80974,1.4915
0.79565,1.497
0.78156,1.503
0.77525,1.5058
0.76747,1.5094
0.75337,1.5164
0.74393,1.5213
0.73928,1.5238
0.72519,1.5318
0.71691,1.5368
0.7111,1.5404
0.69701,1.5495
0.69301,1.5522
0.68292,1.5593
0.67156,1.5677
0.66882,1.5698
0.65473,1.581
0.65213,1.5832
0.64064,1.5931
0.63442,1.5986
0.62655,1.606
0.61812,1.6141
0.61246,1.6198
0.60309,1.6296
0.59837,1.6347
0.58919,1.6451
0.58428,1.6509
0.57632,1.6605
0.57018,1.6684
0.56438,1.676
0.55609,1.6875
0.55327,1.6915
0.54295,1.707
0.542,1.7085
0.53343,1.7224
0.52791,1.7319
0.52455,1.7379
0.51634,1.7534
0.51382,1.7584
0.50877,1.7688
0.50176,1.7843
0.49973,1.7891
0.49536,1.7998
0.48949,1.8153
0.48563,1.8263
0.48414,1.8307
0.47934,1.8462
0.47501,1.8617
0.47154,1.8755
0.47114,1.8772
0.46782,1.8926
0.46494,1.9081
0.46251,1.9236
0.46052,1.939
0.45899,1.9545
0.4579,1.97
0.45745,1.9807
0.45726,1.9855
0.45707,2.0009
0.45731,2.0164
0.45745,2.0196
0.458,2.0319
0.45915,2.0474
0.46074,2.0628
0.46278,2.0783
0.46526,2.0938
0.4682,2.1092
0.47154,2.1246
0.47158,2.1247
0.47551,2.1402
0.4799,2.1557
0.48475,2.1711
0.48563,2.1737
0.49018,2.1866
0.49611,2.2021
0.49973,2.2108
0.50258,2.2176
0.50965,2.233
0.58952,133
1.1479,1.2466
1.1338,1.244
1.1268,1.2428
1.1198,1.2416
1.1057,1.2395
1.0916,1.2377
1.0775,1.2362
1.0634,1.2349
1.0493,1.2338
1.0352,1.233
1.0211,1.2325
1.007,1.2323
0.99293,1.2323
0.97884,1.2325
0.96475,1.233
0.95066,1.2338
0.93656,1.2349
0.92247,1.2362
0.90838,1.2377
0.89429,1.2395
0.8802,1.2416
0.87319,1.2428
0.86611,1.244
0.85202,1.2466
0.83792,1.2495
0.82383,1.2527
0.80974,1.2562
0.80182,1.2582
0.79565,1.2599
0.78156,1.264
0.76747,1.2683
0.75337,1.2729
0.75098,1.2737
0.73928,1.2779
0.72519,1.2831
0.7111,1.2886
0.70973,1.2892
0.69701,1.2945
0.68292,1.3008
0.67445,1.3047
0.66882,1.3073
0.65473,1.3143
0.64324,1.3201
0.64064,1.3215
0.62655,1.3292
0.61519,1.3356
0.61246,1.3372
0.59837,1.3457
0.58966,1.3511
0.58428,1.3545
0.57018,1.3638
0.56615,1.3666
0.55609,1.3736
0.54436,1.382
0.542,1.3838
0.52791,1.3945
0.5241,1.3975
0.51382,1.4058
0.50515,1.413
0.49973,1.4176
0.48733,1.4284
0.48563,1.43
0.47154,1.443
0.47058,1.4439
0.45745,1.4567
0.45481,1.4594
0.44336,1.4712
0.4399,1.4749
0.42927,1.4864
0.42578,1.4903
0.41518,1.5025
0.41241,1.5058
0.40108,1.5196
0.39972,1.5213
0.3877,1.5368
0.38699,1.5377
0.37631,1.5522
0.3729,1.557
0.3655,1.5677
0.35881,1.5777
0.35522,1.5832
0.34546,1.5986
0.34472,1.5999
0.33625,1.6141
0.33063,1.624
0.32748,1.6296
0.31918,1.6451
0.31654,1.6502
0.31135,1.6605
0.30392,1.676
0.30244,1.6792
0.29694,1.6915
0.29034,1.707
0.28835,1.7119
0.28416,1.7224
0.27835,1.7379
0.27426,1.7494
0.2729,1.7534
0.26785,1.7688
0.26314,1.7843
0.26017,1.7948
0.25877,1.7998
0.25479,1.8153
0.25112,1.8307
0.24777,1.8462
0.24608,1.8549
0.24477,1.8617
0.24212,1.8772
0.23978,1.8926
0.23775,1.9081
0.23604,1.9236
0.23464,1.939
0.23356,1.9545
0.23279,1.97
0.23234,1.9855
0.2322,2.0009
0.23238,2.0164
0.23287,2.0319
0.23367,2.0474
0.23479,2.0628
0.23623,2.0783
0.23798,2.0938
0.24004,2.1092
0.24242,2.1247
0.24511,2.1402
0.24608,2.1451
0.24816,2.1557
0.25155,2.1711
0.25525,2.1866
0.25928,2.2021
0.26017,2.2053
0.26369,2.2176
0.26845,2.233
0.88425,156
1.1479,1.0714
1.1338,1.0692
1.1198,1.0673
1.1057,1.0656
1.0916,1.0642
1.0775,1.0629
1.0634,1.0618
1.0493,1.061
1.0352,1.0603
1.0211,1.0599
1.007,1.0597
0.99293,1.0597
0.97884,1.0599
0.96475,1.0603
0.95066,1.061
0.93656,1.0618
0.92247,1.0629
0.90838,1.0642
0.89429,1.0656
0.8802,1.0673
0.86611,1.0693
0.85202,1.0714
0.8448,1.0726
0.83792,1.0737
0.82383,1.0763
0.80974,1.0791
0.79565,1.0822
0.78156,1.0854
0.77073,1.088
0.76747,1.0889
0.75337,1.0926
0.73928,1.0966
0.72519,1.1007
0.71622,1.1035
0.7111,1.1051
0.69701,1.1098
0.68292,1.1148
0.67129,1.119
0.66882,1.1199
0.65473,1.1254
0.64064,1.1311
0.6325,1.1345
0.62655,1.137
0.61246,1.1433
0.59837,1.1497
0.59795,1.1499
0.58428,1.1566
0.57018,1.1636
0.56678,1.1654
0.55609,1.1711
0.542,1.1787
0.53819,1.1809
0.52791,1.1868
0.51382,1.1951
0.51175,1.1964
0.49973,1.2038
0.48714,1.2118
0.48563,1.2128
0.47154,1.2222
0.46414,1.2273
0.45745,1.232
0.44336,1.2421
0.44246,1.2428
0.42927,1.2527
0.42207,1.2582
0.41518,1.2637
0.40271,1.2737
0.40108,1.2751
0.38699,1.2869
0.38439,1.2892
0.3729,1.2993
0.36698,1.3047
0.35881,1.3122
0.35039,1.3201
0.34472,1.3256
0.33457,1.3356
0.33063,1.3396
0.31946,1.3511
0.31654,1.3542
0.30504,1.3666
0.30244,1.3694
0.29125,1.382
0.28835,1.3854
0.27805,1.3975
0.27426,1.4021
0.26542,1.413
0.26017,1.4196
0.25332,1.4284
0.24608,1.438
0.24172,1.4439
0.23199,1.4574
0.2306,1.4594
0.21996,1.4749
0.21789,1.478
0.20978,1.4903
0.2038,1.4997
0.20001,1.5058
0.19064,1.5213
0.18971,1.5229
0.1817,1.5368
0.17562,1.5477
0.17312,1.5522
0.16493,1.5677
0.16153,1.5744
0.15711,1.5832
0.14962,1.5986
0.14744,1.6033
0.1425,1.6141
0.13569,1.6296
0.13335,1.6352
0.12923,1.6451
0.12309,1.6605
0.11925,1.6706
0.11724,1.676
0.11173,1.6915
0.10649,1.707
0.10516,1.7111
0.10157,1.7224
0.096945,1.7379
0.092581,1.7534
0.09107,1.7591
0.088522,1.7688
0.084748,1.7843
0.081236,1.7998
0.077985,1.8153
0.076979,1.8205
0.075025,1.8307
0.072338,1.8462
0.069908,1.8617
0.067735,1.8772
0.065821,1.8926
0.064163,1.9081
0.062887,1.9222
0.062765,1.9236
0.061639,1.939
0.060767,1.9545
0.060148,1.97
0.059783,1.9855
0.059672,2.0009
0.059814,2.0164
0.06021,2.0319
0.060859,2.0474
0.061762,2.0628
0.062887,2.0779
0.062919,2.0783
0.06435,2.0938
0.066039,2.1092
0.067985,2.1247
0.070189,2.1402
0.07265,2.1557
0.075368,2.1711
0.076979,2.1795
0.078365,2.1866
0.081648,2.2021
0.085192,2.2176
0.088997,2.233
1.179,177
1.1479,0.92434
1.1338,0.92249
1.1198,0.92083
1.1057,0.91935
1.0916,0.91806
1.0889,0.91785
1.0775,0.91696
1.0634,0.91605
1.0493,0.91532
1.0352,0.91478
1.0211,0.91441
1.007,0.91423
0.99293,0.91423
0.97884,0.91441
0.96475,0.91478
0.95066,0.91533
0.93656,0.91605
0.92247,0.91697
0.91109,0.91785
0.90838,0.91806
0.89429,0.91936
0.8802,0.92084
0.86611,0.9225
0.85202,0.92435
0.83792,0.92638
0.82383,0.9286
0.80974,0.931
0.7971,0.93332
0.79565,0.93359
0.78156,0.93641
0.76747,0.93941
0.75337,0.9426
0.73928,0.94597
0.72811,0.94879
0.72519,0.94955
0.7111,0.95335
0.69701,0.95735
0.68292,0.96153
0.67412,0.96427
0.66882,0.96594
0.65473,0.97057
0.64064,0.9754
0.62847,0.97974
0.62655,0.98044
0.61246,0.98573
0.59837,0.99122
0.58848,0.99521
0.58428,0.99694
0.57018,1.0029
0.55609,1.0091
0.55256,1.0107
0.542,1.0155
0.52791,1.0222
0.51982,1.0262
0.51382,1.0291
0.49973,1.0363
0.48963,1.0416
0.48563,1.0438
0.47154,1.0515
0.46158,1.0571
0.45745,1.0595
0.44336,1.0678
0.43536,1.0726
0.42927,1.0763
0.41518,1.0852
0.41069,1.088
0.40108,1.0943
0.38738,1.1035
0.38699,1.1038
0.3729,1.1136
0.36536,1.119
0.35881,1.1238
0.34472,1.1342
0.34438,1.1345
0.33063,1.1451
0.32447,1.1499
0.31654,1.1563
0.30544,1.1654
0.30244,1.1679
0.28835,1.1799
0.28724,1.1809
0.27426,1.1924
0.26986,1.1964
0.26017,1.2053
0.25319,1.2118
0.24608,1.2186
0.23719,1.2273
0.23199,1.2325
0.22182,1.2428
0.21789,1.2468
0.20706,1.2582
0.2038,1.2617
0.19286,1.2737
0.18971,1.2772
0.17921,1.2892
0.17562,1.2934
0.16606,1.3047
0.16153,1.3101
0.1534,1.3201
0.14744,1.3276
0.14121,1.3356
0.13335,1.3459
0.12945,1.3511
0.11925,1.365
0.11811,1.3666
0.10721,1.382
0.10516,1.385
0.096708,1.3975
0.09107,1.4061
0.086575,1.413
0.076979,1.4281
0.076792,1.4284
0.067413,1.4439
0.062887,1.4516
0.058359,1.4594
0.049626,1.4749
0.048796,1.4764
0.04126,1.4903
0.034704,1.5029
0.033178,1.5058
0.025437,1.5213
0.020613,1.5312
0.01798,1.5368
0.010836,1.5522
0.006521,1.5619
0.0039699,1.5677
-0.0025958,1.5832
-0.0075706,1.5953
-0.0089034,1.5986
-0.014906,1.6141
-0.020673,1.6296
-0.021662,1.6324
-0.026141,1.6451
-0.031363,1.6605
-0.035754,1.6742
-0.036345,1.676
-0.041037,1.6915
-0.0455,1.707
-0.049733,1.7224
-0.049845,1.7229
-0.053685,1.7379
-0.057409,1.7534
-0.060906,1.7688
-0.063937,1.7832
-0.064174,1.7843
-0.067178,1.7998
-0.069959,1.8153
-0.072516,1.8307
-0.074849,1.8462
-0.076959,1.8617
-0.078028,1.8705
-0.078835,1.8772
-0.080477,1.8926
-0.081897,1.9081
-0.083097,1.9236
-0.084077,1.939
-0.084836,1.9545
-0.085374,1.97
-0.085692,1.9855
-0.085789,2.0009
-0.085665,2.0164
-0.08532,2.0319
-0.084756,2.0474
-0.08397,2.0628
-0.082964,2.0783
-0.081737,2.0938
-0.080289,2.1092
-0.078621,2.1247
-0.078028,2.1296
-0.076715,2.1402
-0.074578,2.1557
-0.072218,2.1711
-0.069633,2.1866
-0.066826,2.2021
-0.063937,2.2168
-0.063792,2.2176
-0.060494,2.233
1.4737,193
1.1479,0.79508
1.1393,0.79407
1.1338,0.79344
1.1198,0.79196
1.1057,0.79066
1.0916,0.78951
1.0775,0.78853
1.0634,0.78771
1.0493,0.78706
1.0352,0.78657
1.0211,0.78624
1.007,0.78608
0.99293,0.78608
0.97884,0.78624
0.96475,0.78657
0.95066,0.78706
0.93656,0.78771
0.92247,0.78853
0.90838,0.78951
0.89429,0.79066
0.8802,0.79197
0.86611,0.79344
0.86071,0.79407
0.85202,0.79509
0.83792,0.79691
0.82383,0.7989
0.80974,0.80106
0.79565,0.80338
0.78156,0.80586
0.76747,0.80852
0.76234,0.80954
0.75337,0.81136
0.73928,0.81438
0.72519,0.81757
0.7111,0.82093
0.69701,0.82445
0.69487,0.82501
0.68292,0.82819
0.66882,0.8321
0.65473,0.83619
0.64064,0.84044
0.64049,0.84049
0.62655,0.84492
0.61246,0.84958
0.59837,0.8544
0.59399,0.85596
0.58428,0.85945
0.57018,0.86469
0.55609,0.87011
0.55277,0.87143
0.542,0.87576
0.52791,0.88161
0.51552,0.8869
0.51382,0.88764
0.49973,0.89393
0.48563,0.9004
0.48144,0.90238
0.47154,0.90711
0.45745,0.91404
0.44989,0.91785
0.44336,0.92119
0.42927,0.92858
0.42045,0.93332
0.41518,0.9362
0.40108,0.94408
0.39284,0.94879
0.38699,0.95219
0.3729,0.96057
0.36681,0.96427
0.35881,0.9692
0.34472,0.97809
0.34215,0.97974
0.33063,0.98728
0.31875,0.99521
0.31654,0.99672
0.30244,1.0065
0.29649,1.0107
0.28835,1.0165
0.2752,1.0262
0.27426,1.0269
0.26017,1.0375
0.25488,1.0416
0.24608,1.0485
0.23539,1.0571
0.23199,1.0599
0.21789,1.0716
0.21668,1.0726
0.2038,1.0836
0.19874,1.088
0.18971,1.0961
0.18147,1.1035
0.17562,1.1089
0.16483,1.119
0.16153,1.1221
0.14879,1.1345
0.14744,1.1358
0.13335,1.1499
0.13333,1.1499
0.11925,1.1645
0.11843,1.1654
0.10516,1.1797
0.10403,1.1809
0.09107,1.1953
0.090128,1.1964
0.076979,1.2115
0.076688,1.2118
0.063704,1.2273
0.062887,1.2283
0.051156,1.2428
0.048796,1.2457
0.03902,1.2582
0.034704,1.2639
0.027277,1.2737
0.020613,1.2827
0.015911,1.2892
0.006521,1.3024
0.004906,1.3047
-0.0057274,1.3201
-0.0075706,1.3229
-0.016003,1.3356
-0.021662,1.3444
-0.025957,1.3511
-0.035601,1.3666
-0.035754,1.3668
-0.044887,1.382
-0.049845,1.3905
-0.053887,1.3975
-0.062594,1.413
-0.063937,1.4154
-0.070981,1.4284
-0.078028,1.4418
-0.079112,1.4439
-0.086931,1.4594
-0.09212,1.47
-0.094499,1.4749
-0.10178,1.4903
-0.10621,1.5
-0.10881,1.5058
-0.11558,1.5213
-0.1203,1.5325
-0.1221,1.5368
-0.12835,1.5522
-0.13439,1.5677
-0.13439,1.5677
-0.14014,1.5832
-0.14569,1.5986
-0.14849,1.6068
-0.15099,1.6141
-0.15606,1.6296
-0.16091,1.6451
-0.16258,1.6506
-0.16553,1.6605
-0.16992,1.676
-0.1741,1.6915
-0.17667,1.7015
-0.17806,1.707
-0.18179,1.7224
-0.18532,1.7379
-0.18864,1.7534
-0.19076,1.7639
-0.19175,1.7688
-0.19464,1.7843
-0.19733,1.7998
-0.19981,1.8153
-0.2021,1.8307
-0.20418,1.8462
-0.20485,1.8517
-0.20606,1.8617
-0.20772,1.8772
-0.20919,1.8926
-0.21047,1.9081
-0.21154,1.9236
-0.21242,1.939
-0.2131,1.9545
-0.21358,1.97
-0.21386,1.9855
-0.21395,2.0009
-0.21384,2.0164
-0.21353,2.0319
-0.21303,2.0474
-0.21232,2.0628
-0.21142,2.0783
-0.21032,2.0938
-0.20903,2.1092
-0.20753,2.1247
-0.20584,2.1402
-0.20485,2.1483
-0.20394,2.1557
-0.20183,2.1711
-0.19952,2.1866
-0.19701,2.2021
-0.1943,2.2176
-0.19139,2.233
1.7685,124
0.71431,0.70123
0.7111,0.70193
0.69701,0.70516
0.68292,0.70855
0.66882,0.71208
0.65473,0.71578
0.65133,0.7167
0.64064,0.71966
0.62655,0.7237
0.61246,0.72791
0.59866,0.73218
0.59837,0.73227
0.58428,0.73684
0.57018,0.74157
0.55609,0.74645
0.55274,0.74765
0.542,0.75154
0.52791,0.75681
0.51382,0.76223
0.51157,0.76312
0.49973,0.76788
0.48563,0.77369
0.47408,0.7786
0.47154,0.77968
0.45745,0.7859
0.44336,0.79228
0.43952,0.79407
0.42927,0.79889
0.41518,0.80568
0.40737,0.80954
0.40108,0.81269
0.38699,0.8199
0.37725,0.82501
0.3729,0.82732
0.35881,0.83498
0.34889,0.84049
0.34472,0.84284
0.33063,0.85094
0.32208,0.85596
0.31654,0.85926
0.30244,0.86782
0.29662,0.87143
0.28835,0.87663
0.27426,0.88567
0.27237,0.8869
0.26017,0.89499
0.24924,0.90238
0.24608,0.90454
0.23199,0.91438
0.22711,0.91785
0.21789,0.9245
0.20588,0.93332
0.2038,0.93487
0.18971,0.94556
0.18552,0.94879
0.17562,0.95655
0.16593,0.96427
0.16153,0.96783
0.14744,0.97942
0.14705,0.97974
0.13335,0.99138
0.1289,0.99521
0.11925,1.0037
0.11137,1.0107
0.10516,1.0163
0.094433,1.0262
0.09107,1.0293
0.078062,1.0416
0.076979,1.0427
0.062887,1.0565
0.062241,1.0571
0.048796,1.0707
0.046943,1.0726
0.034704,1.0853
0.032131,1.088
0.020613,1.1004
0.017783,1.1035
0.006521,1.116
0.0038807,1.119
-0.0075706,1.1321
-0.0095955,1.1345
-0.021662,1.1487
-0.022663,1.1499
-0.035332,1.1654
-0.035754,1.1659
-0.047606,1.1809
-0.049845,1.1838
-0.059515,1.1964
-0.063937,1.2022
-0.071071,1.2118
-0.078028,1.2214
-0.08229,1.2273
-0.09212,1.2412
-0.093185,1.2428
-0.10374,1.2582
-0.10621,1.262
-0.11397,1.2737
-0.1203,1.2835
-0.12391,1.2892
-0.13356,1.3047
-0.13439,1.306
-0.14289,1.3201
-0.14849,1.3296
-0.15196,1.3356
-0.16075,1.3511
-0.16258,1.3544
-0.16925,1.3666
-0.17667,1.3804
-0.17752,1.382
-0.1855,1.3975
-0.19076,1.408
-0.19324,1.413
-0.20073,1.4284
-0.20485,1.4372
-0.20797,1.4439
-0.21497,1.4594
-0.21894,1.4684
-0.22174,1.4749
-0.22827,1.4903
-0.23304,1.502
-0.23459,1.5058
-0.24066,1.5213
-0.24654,1.5368
-0.24713,1.5384
2.0632,83
0.3865,0.70123
0.3729,0.70776
0.35881,0.71468
0.35479,0.7167
0.34472,0.72182
0.33063,0.72914
0.3249,0.73218
0.31654,0.73666
0.30244,0.74439
0.29661,0.74765
0.28835,0.75232
0.27426,0.76046
0.26974,0.76312
0.26017,0.76883
0.24608,0.77739
0.24413,0.7786
0.23199,0.78621
0.21968,0.79407
0.21789,0.79522
0.2038,0.80451
0.19629,0.80954
0.18971,0.81401
0.17562,0.82375
0.17382,0.82501
0.16153,0.83377
0.15226,0.84049
0.14744,0.84402
0.13335,0.85454
0.13148,0.85596
0.11925,0.86536
0.11148,0.87143
0.10516,0.87643
0.09215,0.8869
0.09107,0.88778
0.076979,0.89946
0.073515,0.90238
0.062887,0.91145
0.055495,0.91785
0.048796,0.92374
0.038048,0.93332
0.034704,0.93635
0.021149,0.94879
0.020613,0.94929
0.006521,0.96262
0.0047986,0.96427
-0.0075706,0.97631
-0.01105,0.97974
-0.021662,0.99037
-0.026425,0.99521
-0.035754,1.0048
-0.041344,1.0107
-0.049845,1.0197
-0.055828,1.0262
-0.063937,1.035
-0.069892,1.0416
-0.078028,1.0508
-0.083553,1.0571
-0.09212,1.067
-0.096827,1.0726
-0.10621,1.0838
-0.10973,1.088
-0.1203,1.1011
-0.12227,1.1035
-0.13439,1.1189
-0.13447,1.119
-0.14631,1.1345
-0.14849,1.1374
-0.15782,1.1499
-0.16258,1.1565
-0.16902,1.1654
-0.17667,1.1762
-0.17992,1.1809
-0.19052,1.1964
-0.19076,1.1967
-0.20081,1.2118
-0.20485,1.218
-0.21082,1.2273
-0.21894,1.2402
-0.22057,1.2428
-0.23002,1.2582
-0.23304,1.2633
-0.23922,1.2737
-0.24713,1.2874
2.3579,58
0.18081,0.70123
0.17562,0.70452
0.16153,0.71359
0.15677,0.7167
0.14744,0.72289
0.13366,0.73218
0.13335,0.73239
0.11925,0.74216
0.11147,0.74765
0.10516,0.75215
0.09107,0.76236
0.090031,0.76312
0.076979,0.77285
0.069385,0.7786
0.062887,0.78357
0.049399,0.79407
0.048796,0.79454
0.034704,0.80581
0.03011,0.80954
0.020613,0.81735
0.011423,0.82501
0.006521,0.82916
-0.0066969,0.84049
-0.0075706,0.84124
-0.021662,0.85366
-0.024238,0.85596
-0.035754,0.86638
-0.041253,0.87143
-0.049845,0.87943
-0.057777,0.8869
-0.063937,0.89279
-0.073827,0.90238
-0.078028,0.90651
-0.089423,0.91785
-0.09212,0.92057
-0.10458,0.93332
-0.10621,0.93501
-0.11932,0.94879
-0.1203,0.94984
-0.13365,0.96427
-0.13439,0.96508
-0.1476,0.97974
-0.14849,0.98074
-0.16117,0.99521
-0.16258,0.99685
-0.17437,1.0107
-0.17667,1.0134
-0.18723,1.0262
-0.19076,1.0305
-0.19975,1.0416
-0.20485,1.0481
-0.21195,1.0571
-0.21894,1.0662
-0.22383,1.0726
-0.23304,1.0848
-0.23541,1.088
-0.24669,1.1035
-0.24713,1.1041
2.6527,36
0.017238,0.70123
0.006521,0.70942
-0.0028786,0.7167
-0.0075706,0.72038
-0.021662,0.73159
-0.022386,0.73218
-0.035754,0.74309
-0.041263,0.74765
-0.049845,0.75484
-0.059598,0.76312
-0.063937,0.76685
-0.077413,0.7786
-0.078028,0.77914
-0.09212,0.79174
-0.094694,0.79407
-0.10621,0.80463
-0.11149,0.80954
-0.1203,0.81783
-0.12784,0.82501
-0.13439,0.83135
-0.14374,0.84049
-0.14849,0.84519
-0.15922,0.85596
-0.16258,0.85937
-0.17429,0.87143
-0.17667,0.87391
-0.18897,0.8869
-0.19076,0.88882
-0.20327,0.90238
-0.20485,0.90412
-0.2172,0.91785
-0.21894,0.91981
-0.23078,0.93332
-0.23304,0.93593
-0.24402,0.94879
-0.24713,0.95249
2.9474,17
-0.12275,0.70123
-0.13439,0.7114
-0.14039,0.7167
-0.14849,0.72395
-0.15757,0.73218
-0.16258,0.73677
-0.1743,0.74765
-0.17667,0.74988
-0.1906,0.76312
-0.19076,0.76328
-0.20485,0.77701
-0.20646,0.7786
-0.21894,0.79106
-0.22192,0.79407
-0.23304,0.80544
-0.237,0.80954
-0.24713,0.82016


==> Fig/csv/2D_a_1_0_s_1_0-4_exact.csv <==
0,1
0.13962,1.1396
0.25974,1.2597
0.36309,1.3631
0.45201,1.452
0.52852,1.5285
0.59435,1.5943
0.65098,1.651
0.69971,1.6997
0.74164,1.7416
0.77771,1.7777
0.80874,1.8087
0.83545,1.8354
0.85842,1.8584
0.87819,1.8782
0.89519,1.8952
0.90983,1.9098
0.92242,1.9224
0.93325,1.9332
0.94257,1.9426
0.95059,1.9506
0.95749,1.9575
0.96342,1.9634
0.96853,1.9685
0.97292,1.9729
0.9767,1.9767
0.97996,1.98


==> Fig/csv/2D_a_1_0_s_1_0-4_first.csv <==
0,1
-0.041615,1.0235
-0.13087,1.0386
-0.071766,1.0398
0.016,1.0369
-0.015924,1.0301
-0.10795,1.0097
-0.048434,0.97441
0.035199,0.93362
-0.012497,0.8903
-0.089889,0.85339
-0.0096202,0.83611
0.059822,0.82888
-0.0034188,0.83295
-0.073229,0.85678
0.004351,0.89401
0.084337,0.93185
0.044606,0.96889
-0.047298,1.0067
0.0017511,1.0409
0.095837,1.0722


==> Fig/csv/2D_a_1_0_s_1_0-4_info.txt <==
f = 	@(x)sin(J(x,x_))
g = 	@(x)cos(J(x,x_))
h = 	5.000000e-02
n = 	2
m = 	20
[a1 a2] = 	1	0	
sigma = 	1	4.000000e-01	
Td = 	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	


==> Fig/csv/2D_a_1_0_s_1_0-4_last.csv <==
0.92804,1.8488
0.93085,1.8548
1.0308,1.8707
1.029,1.8941
0.92905,1.9231
0.93015,1.9561
1.0301,1.9912
1.03,2.0264
0.93005,2.059
0.93088,2.0853
1.0309,2.1017
1.0297,2.1054
0.92975,2.0946
0.93114,2.0697
1.0311,2.0336
1.0309,1.9907
0.93093,1.9464
0.93169,1.9066
1.0317,1.8758
1.03,1.8569
0.93006,1.8509


==> Fig/csv/2D_a_1_0_s_1_0-4_minmax.csv <==
-0.5,1.25
0.7,2.25


==> Fig/csv/2D_a_1_0_s_1_0-4_points.csv <==
0,1
1,2


==> Fig/csv/2D_a_1_0_s_1_0-9999.csv <==
0,1
-0.065799,0.80548
-0.15229,0.90161
-0.022453,1.0071
0.1192,0.92922
0.064745,1.1242
-0.092971,1.2143
-0.055206,1.1544
0.097684,1.2303
0.12353,1.0617
-0.034102,0.97291
0.049011,1.0581
0.20329,0.98281
0.18771,1.1711
0.033545,1.3122
0.0077713,1.2933
0.16529,1.3589
0.23591,1.2266
0.089596,1.0619
0.11136,1.112
0.26947,1.0428
0.28853,1.2155
0.1461,1.3877
0.074958,1.4017
0.22309,1.4537
0.32113,1.3534
0.19937,1.1576
0.16485,1.1704
0.32026,1.1093
0.3693,1.2612
0.24128,1.4518
0.14007,1.4901
0.27307,1.5285
0.38868,1.4546
0.29036,1.2476
0.2144,1.2298
0.36235,1.178
0.43656,1.3066
0.32334,1.5079
0.20241,1.5635
0.31873,1.5897
0.44626,1.5376
0.36764,1.328
0.26345,1.2872
0.40065,1.2454
0.49534,1.3501
0.39628,1.5569
0.26239,1.6251
0.36238,1.6406
0.49834,1.6069
0.43587,1.3986
0.31292,1.3411
0.43739,1.3091
0.54824,1.3908
0.46222,1.5999
0.31979,1.6772
0.4047,1.6837
0.54677,1.6657
0.49745,1.4602
0.36215,1.3906
0.47315,1.368
0.59639,1.4284
0.52203,1.6379
0.37403,1.7218
0.44553,1.7207
0.59204,1.7161
0.55338,1.514
0.41003,1.4357
0.50779,1.4215
0.64031,1.4631
0.57618,1.6717
0.42456,1.7605
0.48445,1.753
0.6342,1.7599
0.60411,1.5612
0.45554,1.4766
0.54092,1.4698
0.68029,1.4951
0.62502,1.702
0.47104,1.7944
0.52109,1.7818
0.67318,1.7983
0.64995,1.6028
0.498,1.5136
0.57222,1.5132
0.7166,1.5246
0.66891,1.7295
0.51343,1.8245
0.55523,1.8078
0.70901,1.8325
0.69122,1.6397
0.53709,1.5471
0.60148,1.5521
0.74949,1.5517
0.70827,1.7546
0.55182,1.8516
0.58677,1.8315
0.74176,1.863
0.72827,1.6726
0.57274,1.5775
0.6286,1.587
0.77925,1.5766
0.74351,1.7776
0.58645,1.876
0.61575,1.8532
0.77161,1.8905
0.76147,1.7019
0.60503,1.605
0.65357,1.6183
0.80614,1.5996
0.77505,1.7987
0.61759,1.8983
0.64225,1.8732
0.79873,1.9153
0.79119,1.7283
0.63417,1.6299
0.67646,1.6464
0.83042,1.6207
0.80327,1.8181
0.64556,1.9185
0.66641,1.8917
0.82333,1.9378
0.81778,1.752
0.66038,1.6525
0.69736,1.6717
0.85234,1.6401
0.82851,1.8359
0.67065,1.9371
0.68839,1.9088
0.84562,1.9582
0.84158,1.7733
0.68393,1.6731
0.71639,1.6944
0.87212,1.658
0.8511,1.8524
0.69314,1.954
0.70834,1.9245
0.8658,1.9767
0.86287,1.7925
0.70506,1.6917
0.73368,1.7148
0.88997,1.6743
0.87132,1.8675
0.7133,1.9695
0.72643,1.9391
0.88406,1.9936
0.88192,1.8099
0.72401,1.7085
0.74937,1.7333
0.90607,1.6892
0.88944,1.8814
0.73138,1.9837
0.74282,1.9525
0.90056,2.0089
0.89899,1.8256
0.741,1.7238
0.76359,1.7499
0.9206,1.7029
0.90567,1.8942
0.74758,1.9967
0.75765,1.9649
0.91548,2.0229
0.91427,1.8398
0.75624,1.7377
0.77646,1.7649
0.9337,1.7154
0.92021,1.9059
0.76212,2.0086
0.77107,1.9763
0.92896,2.0356
0.92796,1.8526
0.76991,1.7503
0.7881,1.7784
0.94551,1.7268
0.93325,1.9166
0.77515,2.0195
0.7832,1.9868
0.94114,2.0471
0.94024,1.8642
0.78216,1.7617
0.79862,1.7906
0.95617,1.7372
0.94495,1.9264
0.78684,2.0294
0.79416,1.9964
0.95213,2.0576
0.95125,1.8747
0.79316,1.772
0.80812,1.8016
0.96577,1.7467
0.95545,1.9354
0.79734,2.0384
0.80406,2.0051
0.96206,2.0671
0.96112,1.8842
0.80303,1.7814
0.8167,1.8116
0.97443,1.7553
0.96487,1.9436
0.80676,2.0467
0.81301,2.0132
0.97102,2.0758
0.96998,1.8928
0.81188,1.7899
0.82444,1.8206
0.98224,1.7632
0.97333,1.951
0.81522,2.0542
0.82108,2.0206
0.97911,2.0836
0.97794,1.9005
0.81983,1.7976
0.83143,1.8287
0.98928,1.7703
0.98093,1.9579
0.82281,2.0611
0.82837,2.0273
0.98641,2.0907
0.98508,1.9076
0.82697,1.8046
0.83773,1.8361
0.99562,1.7768
0.98775,1.9641
0.82964,2.0673
0.83494,2.0334
0.99299,2.0972
0.99149,1.9139
0.83338,1.8109
0.84342,1.8427
1.0013,1.7828
0.99388,1.9697
0.83577,2.073
0.84087,2.039
0.99893,2.1031
0.99725,1.9197
0.83914,1.8166
0.84854,1.8487
1.0065,1.7881
0.99939,1.9749
0.84127,2.0782
0.84622,2.0441
1.0043,2.1084
1.0024,1.9249
0.84431,1.8218
0.85316,1.8541
1.0111,1.793
1.0043,1.9796
0.84622,2.0829
0.85105,2.0487
1.0091,2.1133
1.0071,1.9296
0.84896,1.8265
0.85732,1.8591
1.0153,1.7974
1.0088,1.9839
0.85067,2.0872
0.8554,2.053
1.0135,2.1176
1.0113,1.9339
0.85314,1.8307
0.86108,1.8635
1.0191,1.8015
1.0128,1.9877
0.85467,2.091
0.85932,2.0568
1.0174,2.1216
1.015,1.9377
0.8569,1.8346
0.86446,1.8675
1.0225,1.8051
1.0164,1.9913
0.85827,2.0946
0.86286,2.0603
1.0209,2.1252
1.0184,1.9412
0.86027,1.8381
0.8675,1.8711
1.0255,1.8084
1.0196,1.9945
0.86151,2.0977
0.86605,2.0635
1.0241,2.1285
1.0214,1.9444
0.86331,1.8412
0.87025,1.8744
1.0283,1.8114
1.0225,1.9974
0.86441,2.1006
0.86892,2.0664
1.027,2.1314
1.0242,1.9473
0.86604,1.8441
0.87272,1.8774
1.0308,1.8141
1.0251,2
0.86703,2.1033
0.87151,2.069
1.0296,2.1341
1.0266,1.9499
0.8685,1.8467
0.87495,1.8801
1.033,1.8166
1.0275,2.0024
0.86938,2.1057
0.87385,2.0714
1.0319,2.1365
1.0288,1.9522
0.8707,1.849
0.87695,1.8825
1.035,1.8188
1.0296,2.0046
0.8715,2.1078
0.87595,2.0735
1.034,2.1387
1.0308,1.9543
0.87269,1.8511
0.87876,1.8847
1.0368,1.8208
1.0315,2.0065
0.87341,2.1098
0.87785,2.0755
1.0359,2.1407
1.0326,1.9563
0.87448,1.8531
0.88038,1.8867
1.0384,1.8227
1.0332,2.0083
0.87512,2.1116
0.87955,2.0773
1.0376,2.1425
1.0342,1.958
0.87609,1.8548
0.88185,1.8885
1.0399,1.8243
1.0348,2.0099
0.87666,2.1132
0.88109,2.0789
1.0392,2.1441
1.0356,1.9596
0.87753,1.8564
0.88316,1.8901
1.0412,1.8259
1.0362,2.0114
0.87805,2.1146
0.88248,2.0803
1.0406,2.1456
1.0369,1.961
0.87883,1.8578
0.88435,1.8916
1.0424,1.8272
1.0374,2.0127
0.8793,2.116
0.88373,2.0816
1.0418,2.147
1.0381,1.9623
0.88,1.8591
0.88542,1.893
1.0435,1.8285
1.0385,2.0139
0.88042,2.1172
0.88485,2.0828
1.0429,2.1482
1.0392,1.9634
0.88106,1.8602
0.88638,1.8942
1.0445,1.8296
1.0395,2.015
0.88143,2.1183
0.88587,2.0839
1.0439,2.1493
1.0401,1.9645
0.88201,1.8613
0.88725,1.8953
1.0453,1.8306
1.0405,2.016
0.88234,2.1192
0.88678,2.0849
1.0449,2.1503
1.041,1.9655
0.88286,1.8623
0.88803,1.8962
1.0461,1.8315
1.0413,2.0169
0.88316,2.1201
0.8876,2.0858
1.0457,2.1512
1.0417,1.9663
0.88363,1.8631
0.88873,1.8971
1.0468,1.8323
1.042,2.0177
0.8839,2.1209
0.88834,2.0866
1.0464,2.152
1.0424,1.9671
0.88432,1.8639
0.88936,1.8979
1.0474,1.8331
1.0427,2.0184
0.88456,2.1217


==> Fig/csv/2D_a_1_0_s_1_0-9999_Area.csv <==
-2.5,2.5,-2.5,2.5,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.5,0.5,0.5,0.5,1,0.64453,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,1,0.64453,0,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0,0.5,0.5,0.5,0.5,0.5
0.5,0,0.5,2.2204e-16,0,0.69315,0.5,1.1102e-15,0.5,2.2204e-16,0.5,0,0.5,8.8818e-16,0,0.69315,0,0.69315,0.5,8.8818e-16,0.5,0,0.5,0,0.5,1.1102e-15,0,0.69315,0.5,0,0.5,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
-3.9252e-17,-3.9252e-17,-3.9252e-17,-0.81543,-3.9252e-17,0.70711,-3.9252e-17,0.30861,-0.81543,-3.9252e-17,-0.81543,-0.81543,-0.81543,0.70711,-0.81543,0.30861,0.70711,-3.9252e-17,0.70711,-0.81543,0.70711,0.70711,0.70711,0.30861,0.30861,-3.9252e-17,0.30861,-0.81543,0.30861,0.70711,0.30861,0.30861
-0.70711,-0.70711,-0.70711,-1.2773,-0.70711,0.70711,-0.70711,-0.50674,-1.2773,-0.70711,-1.2773,-1.2773,-1.2773,0.70711,-1.2773,-0.50674,0.70711,-0.70711,0.70711,-1.2773,0.70711,0.70711,0.70711,-0.50674,-0.50674,-0.70711,-0.50674,-1.2773,-0.50674,0.70711,-0.50674,-0.50674
-0.70711,-0.70711,-0.70711,-1.1152,-0.70711,7.7716e-16,-0.70711,-0.96876,-1.1152,-0.70711,-1.1152,-1.1152,-1.1152,7.7716e-16,-1.1152,-0.96876,7.7716e-16,-0.70711,7.7716e-16,-1.1152,7.7716e-16,7.7716e-16,7.7716e-16,-0.96876,-0.96876,-0.70711,-0.96876,-1.1152,-0.96876,7.7716e-16,-0.96876,-0.96876
9.992e-16,9.992e-16,9.992e-16,-1.4237,9.992e-16,5.4691e-16,9.992e-16,-0.80658,-1.4237,9.992e-16,-1.4237,-1.4237,-1.4237,5.4691e-16,-1.4237,-0.80658,5.4691e-16,9.992e-16,5.4691e-16,-1.4237,5.4691e-16,5.4691e-16,5.4691e-16,-0.80658,-0.80658,9.992e-16,-0.80658,-1.4237,-0.80658,5.4691e-16,-0.80658,-0.80658
6.8518e-16,6.8518e-16,6.8518e-16,-0.60827,6.8518e-16,0.70711,6.8518e-16,-1.1152,-0.60827,6.8518e-16,-0.60827,-0.60827,-0.60827,0.70711,-0.60827,-1.1152,0.70711,6.8518e-16,0.70711,-0.60827,0.70711,0.70711,0.70711,-1.1152,-1.1152,6.8518e-16,-1.1152,-0.60827,-1.1152,0.70711,-1.1152,-1.1152
-0.70711,-0.70711,-0.70711,-0.14636,-0.70711,0.70711,-0.70711,-0.29984,-0.14636,-0.70711,-0.14636,-0.14636,-0.14636,0.70711,-0.14636,-0.29984,0.70711,-0.70711,0.70711,-0.14636,0.70711,0.70711,0.70711,-0.29984,-0.29984,-0.70711,-0.29984,-0.14636,-0.29984,0.70711,-0.29984,-0.29984
-0.70711,-0.70711,-0.70711,-0.30855,-0.70711,1.1102e-16,-0.70711,0.16217,-0.30855,-0.70711,-0.30855,-0.30855,-0.30855,1.1102e-16,-0.30855,0.16217,1.1102e-16,-0.70711,1.1102e-16,-0.30855,1.1102e-16,1.1102e-16,1.1102e-16,0.16217,0.16217,-0.70711,0.16217,-0.30855,0.16217,1.1102e-16,0.16217,0.16217
1.1102e-16,1.1102e-16,1.1102e-16,2.7756e-16,1.1102e-16,-4.5987e-17,1.1102e-16,1.1102e-16,2.7756e-16,1.1102e-16,2.7756e-16,2.7756e-16,2.7756e-16,-4.5987e-17,2.7756e-16,1.1102e-16,-4.5987e-17,1.1102e-16,-4.5987e-17,2.7756e-16,-4.5987e-17,-4.5987e-17,-4.5987e-17,1.1102e-16,1.1102e-16,1.1102e-16,1.1102e-16,2.7756e-16,1.1102e-16,-4.5987e-17,1.1102e-16,1.1102e-16
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> Fig/csv/2D_a_1_0_s_1_0-9999_W.csv <==
0.5,8.5,-0.97852,0.97852,8
1,-3.9252e-17,-0.81543,0.70711,0.30861
2,-0.70711,-0.46191,8.2668e-16,-0.81536
3,-3.9252e-17,0.16219,-0.70711,-0.46201
4,0.70711,-0.30855,-2.3025e-16,0.16217
5,-3.1402e-16,0.81543,0.70711,-0.30861
6,-0.70711,0.46191,9.1499e-17,0.81536
7,2.7477e-16,-0.16219,-0.70711,0.46201
8,0.70711,0.30855,-1.5701e-16,-0.16217


==> Fig/csv/2D_a_1_0_s_1_0-9999_contour.csv <==
0.30785,109
1.1674,1.471
1.1659,1.4706
1.1529,1.4667
1.1383,1.4627
1.1238,1.4592
1.1092,1.456
1.0998,1.4542
1.0947,1.4533
1.0802,1.451
1.0656,1.4491
1.0511,1.4476
1.0365,1.4464
1.022,1.4457
1.0074,1.4453
0.9929,1.4453
0.97836,1.4456
0.96382,1.4464
0.94928,1.4475
0.93473,1.4491
0.92019,1.451
0.90565,1.4533
0.90023,1.4542
0.89111,1.456
0.87657,1.4591
0.86202,1.4626
0.84748,1.4666
0.83406,1.4706
0.83294,1.4709
0.8184,1.4758
0.80386,1.481
0.78931,1.4867
0.7889,1.4869
0.77477,1.493
0.76023,1.4997
0.75302,1.5032
0.74569,1.5069
0.73114,1.5147
0.7226,1.5195
0.7166,1.523
0.70206,1.532
0.69608,1.5359
0.68752,1.5416
0.67298,1.5518
0.67244,1.5522
0.65843,1.5628
0.65129,1.5685
0.64389,1.5746
0.63198,1.5848
0.62935,1.5872
0.61481,1.6007
0.61432,1.6011
0.60027,1.6153
0.59815,1.6175
0.58572,1.631
0.58322,1.6338
0.57118,1.648
0.56942,1.6501
0.55664,1.6664
0.55663,1.6664
0.54485,1.6827
0.5421,1.6868
0.53392,1.6991
0.52755,1.7092
0.52376,1.7154
0.51436,1.7317
0.51301,1.7342
0.50573,1.748
0.49847,1.7627
0.4977,1.7643
0.4904,1.7807
0.48393,1.7963
0.48364,1.797
0.47756,1.8133
0.47199,1.8296
0.46939,1.838
0.467,1.846
0.46257,1.8623
0.45864,1.8786
0.4552,1.8949
0.45484,1.8969
0.45233,1.9112
0.44995,1.9276
0.44805,1.9439
0.44663,1.9602
0.4457,1.9765
0.44525,1.9928
0.44528,2.0092
0.44579,2.0255
0.44678,2.0418
0.44826,2.0581
0.45022,2.0744
0.45266,2.0908
0.45484,2.103
0.4556,2.1071
0.4591,2.1234
0.46309,2.1397
0.46758,2.1561
0.46939,2.162
0.47265,2.1724
0.47828,2.1887
0.48393,2.2037
0.48443,2.205
0.49127,2.2213
0.49847,2.2373
0.49864,2.2377
0.50675,2.254
0.51301,2.2658
0.51548,2.2703
0.52496,2.2866
0.6156,137
1.1674,1.2335
1.1529,1.2305
1.1383,1.2277
1.1269,1.2258
1.1238,1.2252
1.1092,1.2231
1.0947,1.2212
1.0802,1.2195
1.0656,1.2182
1.0511,1.2171
1.0365,1.2163
1.022,1.2157
1.0074,1.2155
0.9929,1.2155
0.97836,1.2157
0.96382,1.2163
0.94928,1.2171
0.93473,1.2182
0.92019,1.2195
0.90565,1.2211
0.89111,1.223
0.87657,1.2252
0.87311,1.2258
0.86202,1.2276
0.84748,1.2304
0.83294,1.2334
0.8184,1.2367
0.80386,1.2403
0.79729,1.2421
0.78931,1.2442
0.77477,1.2485
0.76023,1.253
0.74569,1.2578
0.74388,1.2584
0.73114,1.2629
0.7166,1.2684
0.70206,1.2742
0.70076,1.2747
0.68752,1.2804
0.67298,1.2868
0.66397,1.291
0.65843,1.2937
0.64389,1.3009
0.63146,1.3074
0.62935,1.3085
0.61481,1.3165
0.6023,1.3237
0.60027,1.3249
0.58572,1.3337
0.57579,1.34
0.57118,1.343
0.55664,1.3527
0.55142,1.3563
0.5421,1.3629
0.52883,1.3726
0.52755,1.3736
0.51301,1.3849
0.50788,1.389
0.49847,1.3967
0.48827,1.4053
0.48393,1.4091
0.46986,1.4216
0.46939,1.422
0.45484,1.4358
0.4526,1.4379
0.4403,1.4502
0.43634,1.4542
0.42576,1.4654
0.42099,1.4706
0.41122,1.4815
0.40648,1.4869
0.39668,1.4985
0.39275,1.5032
0.38213,1.5165
0.37974,1.5195
0.36759,1.5356
0.36742,1.5359
0.35578,1.5522
0.35305,1.5561
0.34475,1.5685
0.33851,1.5781
0.33428,1.5848
0.32435,1.6011
0.32396,1.6018
0.31501,1.6175
0.30942,1.6277
0.30614,1.6338
0.29776,1.6501
0.29488,1.656
0.28988,1.6664
0.28242,1.6827
0.28034,1.6875
0.27544,1.6991
0.26887,1.7154
0.2658,1.7235
0.26272,1.7317
0.25699,1.748
0.25163,1.7643
0.25125,1.7656
0.24671,1.7807
0.24215,1.797
0.23794,1.8133
0.23671,1.8185
0.23414,1.8296
0.2307,1.846
0.22761,1.8623
0.22487,1.8786
0.22247,1.8949
0.22217,1.8973
0.22045,1.9112
0.21878,1.9276
0.21744,1.9439
0.21644,1.9602
0.21578,1.9765
0.21547,1.9928
0.21549,2.0092
0.21585,2.0255
0.21655,2.0418
0.21759,2.0581
0.21896,2.0744
0.22068,2.0908
0.22217,2.1026
0.22275,2.1071
0.22519,2.1234
0.22798,2.1397
0.23111,2.1561
0.23459,2.1724
0.23671,2.1814
0.23844,2.1887
0.24269,2.205
0.2473,2.2213
0.25125,2.2344
0.25227,2.2377
0.25768,2.254
0.26345,2.2703
0.2658,2.2765
0.26966,2.2866
0.92335,159
1.1674,1.0538
1.1529,1.0514
1.1383,1.0491
1.1238,1.0471
1.1166,1.0462
1.1092,1.0453
1.0947,1.0438
1.0802,1.0425
1.0656,1.0414
1.0511,1.0405
1.0365,1.0398
1.022,1.0394
1.0074,1.0392
0.9929,1.0392
0.97836,1.0394
0.96382,1.0398
0.94928,1.0405
0.93473,1.0413
0.92019,1.0424
0.90565,1.0438
0.89111,1.0453
0.88339,1.0462
0.87657,1.0471
0.86202,1.0491
0.84748,1.0513
0.83294,1.0538
0.8184,1.0564
0.80386,1.0593
0.78931,1.0625
0.78902,1.0625
0.77477,1.0659
0.76023,1.0695
0.74569,1.0734
0.73114,1.0775
0.72649,1.0789
0.7166,1.0819
0.70206,1.0865
0.68752,1.0913
0.67656,1.0952
0.67298,1.0965
0.65843,1.1019
0.64389,1.1075
0.63411,1.1115
0.62935,1.1135
0.61481,1.1197
0.60027,1.1262
0.59674,1.1278
0.58572,1.133
0.57118,1.1401
0.56318,1.1441
0.55664,1.1475
0.5421,1.1552
0.53258,1.1605
0.52755,1.1633
0.51301,1.1717
0.5044,1.1768
0.49847,1.1804
0.48393,1.1895
0.47825,1.1931
0.46939,1.1989
0.45484,1.2087
0.4538,1.2094
0.4403,1.219
0.43093,1.2258
0.42576,1.2296
0.41122,1.2406
0.40935,1.2421
0.39668,1.2521
0.38901,1.2584
0.38213,1.2641
0.3697,1.2747
0.36759,1.2766
0.35305,1.2895
0.35139,1.291
0.33851,1.3031
0.33401,1.3074
0.32396,1.3172
0.31744,1.3237
0.30942,1.3319
0.30165,1.34
0.29488,1.3472
0.28658,1.3563
0.28034,1.3633
0.27218,1.3726
0.2658,1.3801
0.25843,1.389
0.25125,1.3978
0.24528,1.4053
0.23671,1.4163
0.23269,1.4216
0.22217,1.4358
0.22064,1.4379
0.20913,1.4542
0.20763,1.4564
0.19813,1.4706
0.19309,1.4783
0.18759,1.4869
0.17854,1.5015
0.17748,1.5032
0.16786,1.5195
0.164,1.5263
0.15865,1.5359
0.14983,1.5522
0.14946,1.5529
0.14146,1.5685
0.13492,1.5817
0.13343,1.5848
0.12581,1.6011
0.12037,1.6133
0.11853,1.6175
0.11164,1.6338
0.10583,1.6482
0.10507,1.6501
0.098879,1.6664
0.092987,1.6827
0.091291,1.6877
0.087453,1.6991
0.082236,1.7154
0.07731,1.7317
0.076749,1.7337
0.072739,1.748
0.068463,1.7643
0.064472,1.7807
0.062206,1.7907
0.060791,1.797
0.057426,1.8133
0.054343,1.8296
0.051541,1.846
0.049022,1.8623
0.047664,1.8722
0.046798,1.8786
0.044872,1.8949
0.043223,1.9112
0.041852,1.9276
0.040759,1.9439
0.039943,1.9602
0.039405,1.9765
0.039145,1.9928
0.039162,2.0092
0.039456,2.0255
0.040029,2.0418
0.040879,2.0581
0.042006,2.0744
0.043411,2.0908
0.045094,2.1071
0.047054,2.1234
0.047664,2.1279
0.049317,2.1397
0.051871,2.1561
0.054707,2.1724
0.057825,2.1887
0.061224,2.205
0.062206,2.2094
0.064948,2.2213
0.068973,2.2377
0.073285,2.254
0.076749,2.2663
0.077901,2.2703
0.082863,2.2866
1.2311,177
1.1674,0.90318
1.1529,0.90105
1.14,0.89933
1.1383,0.89911
1.1238,0.89739
1.1092,0.89586
1.0947,0.89453
1.0802,0.89338
1.0656,0.89242
1.0511,0.89166
1.0365,0.89108
1.022,0.8907
1.0074,0.89051
0.9929,0.89051
0.97836,0.89069
0.96382,0.89107
0.94928,0.89164
0.93473,0.8924
0.92019,0.89336
0.90565,0.8945
0.89111,0.89583
0.87657,0.89735
0.86202,0.89907
0.86001,0.89933
0.84748,0.901
0.83294,0.90312
0.8184,0.90544
0.80386,0.90796
0.78931,0.91067
0.77477,0.91357
0.76498,0.91565
0.76023,0.91668
0.74569,0.92002
0.73114,0.92355
0.7166,0.92728
0.70206,0.93121
0.69937,0.93197
0.68752,0.93539
0.67298,0.93977
0.65843,0.94436
0.64648,0.94829
0.64389,0.94916
0.62935,0.95422
0.61481,0.95949
0.60118,0.96462
0.60027,0.96496
0.58572,0.97073
0.57118,0.97669
0.56119,0.98094
0.55664,0.9829
0.5421,0.98938
0.52755,0.99607
0.52506,0.99726
0.51301,1.0031
0.49847,1.0103
0.49205,1.0136
0.48393,1.0178
0.46939,1.0256
0.46153,1.0299
0.45484,1.0336
0.4403,1.042
0.43313,1.0462
0.42576,1.0506
0.41122,1.0596
0.40652,1.0625
0.39668,1.0689
0.38213,1.0784
0.38146,1.0789
0.36759,1.0884
0.35785,1.0952
0.35305,1.0986
0.33851,1.1092
0.33544,1.1115
0.32396,1.1202
0.31417,1.1278
0.30942,1.1316
0.29488,1.1433
0.29389,1.1441
0.28034,1.1555
0.27458,1.1605
0.2658,1.1682
0.25611,1.1768
0.25125,1.1812
0.23842,1.1931
0.23671,1.1947
0.22217,1.2088
0.22148,1.2094
0.20763,1.2233
0.20526,1.2258
0.19309,1.2385
0.18969,1.2421
0.17854,1.2542
0.17473,1.2584
0.164,1.2705
0.16035,1.2747
0.14946,1.2875
0.14652,1.291
0.13492,1.3052
0.13321,1.3074
0.12041,1.3237
0.12037,1.3237
0.10811,1.34
0.10583,1.3431
0.096272,1.3563
0.091291,1.3634
0.084869,1.3726
0.076749,1.3847
0.073882,1.389
0.063308,1.4053
0.062206,1.407
0.053161,1.4216
0.047664,1.4307
0.043379,1.4379
0.033958,1.4542
0.033122,1.4557
0.024939,1.4706
0.01858,1.4825
0.01624,1.4869
0.0079047,1.5032
0.004038,1.511
-0.00010058,1.5195
-0.0077843,1.5359
-0.010504,1.5418
-0.015135,1.5522
-0.022186,1.5685
-0.025046,1.5754
-0.028919,1.5848
-0.035354,1.6011
-0.039588,1.6123
-0.041504,1.6175
-0.047341,1.6338
-0.052924,1.6501
-0.054131,1.6538
-0.058195,1.6664
-0.063199,1.6827
-0.067952,1.6991
-0.068673,1.7017
-0.072403,1.7154
-0.076596,1.7317
-0.080542,1.748
-0.083215,1.7598
-0.084227,1.7643
-0.087632,1.7807
-0.090792,1.797
-0.093709,1.8133
-0.096381,1.8296
-0.097757,1.8389
-0.098794,1.846
-0.10095,1.8623
-0.10286,1.8786
-0.10454,1.8949
-0.10597,1.9112
-0.10716,1.9276
-0.10811,1.9439
-0.10882,1.9602
-0.10928,1.9765
-0.10951,1.9928
-0.10949,2.0092
-0.10924,2.0255
-0.10874,2.0418
-0.108,2.0581
-0.10702,2.0744
-0.1058,2.0908
-0.10434,2.1071
-0.10264,2.1234
-0.1007,2.1397
-0.098513,2.1561
-0.097757,2.1611
-0.096065,2.1724
-0.093363,2.1887
-0.090417,2.205
-0.087226,2.2213
-0.083791,2.2377
-0.083215,2.2402
-0.08007,2.254
-0.076094,2.2703
-0.07187,2.2866
1.5388,194
1.1674,0.77086
1.1529,0.76896
1.1512,0.76876
1.1383,0.76724
1.1238,0.76571
1.1092,0.76434
1.0947,0.76314
1.0802,0.76212
1.0656,0.76126
1.0511,0.76058
1.0365,0.76006
1.022,0.75972
1.0074,0.75955
0.9929,0.75955
0.97836,0.75971
0.96382,0.76005
0.94928,0.76056
0.93473,0.76124
0.92019,0.7621
0.90565,0.76312
0.89111,0.76431
0.87657,0.76567
0.86202,0.76721
0.84874,0.76876
0.84748,0.76891
0.83294,0.77081
0.8184,0.77288
0.80386,0.77513
0.78931,0.77755
0.77477,0.78014
0.76023,0.7829
0.74944,0.78508
0.74569,0.78585
0.73114,0.789
0.7166,0.79233
0.70206,0.79583
0.68752,0.79951
0.68038,0.8014
0.67298,0.80339
0.65843,0.80748
0.64389,0.81174
0.62935,0.81618
0.62447,0.81773
0.61481,0.82084
0.60027,0.8257
0.58572,0.83074
0.57651,0.83405
0.57118,0.83599
0.55664,0.84146
0.5421,0.84712
0.53402,0.85037
0.52755,0.853
0.51301,0.85912
0.49847,0.86541
0.49561,0.86669
0.48393,0.87197
0.46939,0.87873
0.46044,0.88301
0.45484,0.88572
0.4403,0.89297
0.42786,0.89933
0.42576,0.90042
0.41122,0.90816
0.39749,0.91565
0.39668,0.9161
0.38213,0.92435
0.36902,0.93197
0.36759,0.93281
0.35305,0.94159
0.34219,0.94829
0.33851,0.9506
0.32396,0.95992
0.3168,0.96462
0.30942,0.96952
0.29488,0.9794
0.29266,0.98094
0.28034,0.98962
0.26972,0.99726
0.2658,1.0001
0.25125,1.011
0.24782,1.0136
0.23671,1.0222
0.22689,1.0299
0.22217,1.0337
0.20763,1.0455
0.20682,1.0462
0.19309,1.0578
0.18762,1.0625
0.17854,1.0705
0.16916,1.0789
0.164,1.0835
0.1514,1.0952
0.14946,1.097
0.13492,1.1109
0.13432,1.1115
0.12037,1.1253
0.11789,1.1278
0.10583,1.1402
0.10205,1.1441
0.091291,1.1556
0.086773,1.1605
0.076749,1.1715
0.072035,1.1768
0.062206,1.188
0.057808,1.1931
0.047664,1.2051
0.044069,1.2094
0.033122,1.2229
0.030797,1.2258
0.01858,1.2413
0.017971,1.2421
0.0055941,1.2584
0.004038,1.2605
-0.0063605,1.2747
-0.010504,1.2805
-0.01792,1.291
-0.025046,1.3014
-0.0291,1.3074
-0.039588,1.3232
-0.039917,1.3237
-0.050334,1.34
-0.054131,1.3461
-0.060409,1.3563
-0.068673,1.3701
-0.070161,1.3726
-0.079554,1.389
-0.083215,1.3955
-0.088626,1.4053
-0.097404,1.4216
-0.097757,1.4223
-0.10583,1.4379
-0.1123,1.4508
-0.11399,1.4542
-0.12183,1.4706
-0.12684,1.4813
-0.12939,1.4869
-0.13666,1.5032
-0.14138,1.5142
-0.14366,1.5195
-0.15037,1.5359
-0.15593,1.5498
-0.15684,1.5522
-0.16301,1.5685
-0.16895,1.5848
-0.17047,1.5892
-0.17461,1.6011
-0.18002,1.6175
-0.18501,1.6331
-0.18521,1.6338
-0.19011,1.6501
-0.19479,1.6664
-0.19924,1.6827
-0.19955,1.6839
-0.20343,1.6991
-0.20739,1.7154
-0.21113,1.7317
-0.21409,1.7455
-0.21464,1.748
-0.2179,1.7643
-0.22094,1.7807
-0.22376,1.797
-0.22636,1.8133
-0.22864,1.8289
-0.22875,1.8296
-0.23089,1.846
-0.23281,1.8623
-0.23452,1.8786
-0.23602,1.8949
-0.2373,1.9112
-0.23836,1.9276
-0.23921,1.9439
-0.23985,1.9602
-0.24026,1.9765
-0.24047,1.9928
-0.24045,2.0092
-0.24022,2.0255
-0.23978,2.0418
-0.23912,2.0581
-0.23825,2.0744
-0.23715,2.0908
-0.23585,2.1071
-0.23433,2.1234
-0.23259,2.1397
-0.23064,2.1561
-0.22864,2.1711
-0.22846,2.1724
-0.22605,2.1887
-0.22342,2.205
-0.22057,2.2213
-0.21751,2.2377
-0.21422,2.254
-0.21409,2.2546
-0.21068,2.2703
-0.20691,2.2866
1.8466,122
0.71733,0.67084
0.7166,0.67099
0.70206,0.67419
0.68752,0.67755
0.67298,0.68107
0.65843,0.68475
0.64931,0.68716
0.64389,0.68861
0.62935,0.69266
0.61481,0.69687
0.60027,0.70124
0.5931,0.70348
0.58572,0.70581
0.57118,0.71057
0.55664,0.71549
0.54432,0.7198
0.5421,0.72059
0.52755,0.7259
0.51301,0.73139
0.50083,0.73612
0.49847,0.73705
0.48393,0.74294
0.46939,0.749
0.46136,0.75244
0.45484,0.75527
0.4403,0.76175
0.42576,0.7684
0.42499,0.76876
0.41122,0.77531
0.39668,0.7824
0.3913,0.78508
0.38213,0.78972
0.36759,0.79725
0.35976,0.8014
0.35305,0.80501
0.33851,0.813
0.3301,0.81773
0.32396,0.82122
0.30942,0.82968
0.30208,0.83405
0.29488,0.83839
0.28034,0.84734
0.27551,0.85037
0.2658,0.85655
0.25125,0.866
0.25021,0.86669
0.23671,0.87576
0.22613,0.88301
0.22217,0.88576
0.20763,0.89606
0.20309,0.89933
0.19309,0.90665
0.18101,0.91565
0.17854,0.91752
0.164,0.92871
0.15984,0.93197
0.14946,0.94023
0.1395,0.94829
0.13492,0.95206
0.12037,0.96422
0.11991,0.96462
0.10583,0.97677
0.10108,0.98094
0.091291,0.98967
0.082915,0.99726
0.076749,1.0029
0.065374,1.0136
0.062206,1.0166
0.048431,1.0299
0.047664,1.0307
0.033122,1.0452
0.032074,1.0462
0.01858,1.0601
0.016266,1.0625
0.004038,1.0756
0.00097008,1.0789
-0.010504,1.0915
-0.013834,1.0952
-0.025046,1.1079
-0.028169,1.1115
-0.039588,1.1249
-0.042052,1.1278
-0.054131,1.1425
-0.055503,1.1441
-0.068538,1.1605
-0.068673,1.1606
-0.081151,1.1768
-0.083215,1.1795
-0.093377,1.1931
-0.097757,1.1991
-0.10523,1.2094
-0.1123,1.2194
-0.11673,1.2258
-0.12684,1.2405
-0.12788,1.2421
-0.13867,1.2584
-0.14138,1.2626
-0.14913,1.2747
-0.15593,1.2856
-0.15928,1.291
-0.16911,1.3074
-0.17047,1.3097
-0.17861,1.3237
-0.18501,1.335
-0.18784,1.34
-0.19676,1.3563
-0.19955,1.3616
-0.20539,1.3726
-0.21376,1.389
-0.21409,1.3896
-0.22182,1.4053
-0.22864,1.4195
-0.22965,1.4216
-0.23718,1.4379
-0.24318,1.4513
-0.24448,1.4542
-0.2515,1.4706
-0.25772,1.4855
-0.25829,1.4869
-0.26481,1.5032
-0.27111,1.5195
-0.27226,1.5226
2.1543,82
0.37741,0.67084
0.36759,0.67548
0.35305,0.68253
0.3437,0.68716
0.33851,0.68976
0.32396,0.69721
0.312,0.70348
0.30942,0.70485
0.29488,0.71272
0.28209,0.7198
0.28034,0.72078
0.2658,0.72909
0.25373,0.73612
0.25125,0.73758
0.23671,0.74634
0.22677,0.75244
0.22217,0.7553
0.20763,0.76451
0.20104,0.76876
0.19309,0.77396
0.17854,0.78364
0.17642,0.78508
0.164,0.79361
0.15285,0.8014
0.14946,0.8038
0.13492,0.81428
0.13022,0.81773
0.12037,0.82504
0.10845,0.83405
0.10583,0.83605
0.091291,0.84737
0.087508,0.85037
0.076749,0.859
0.067318,0.86669
0.062206,0.87092
0.047809,0.88301
0.047664,0.88313
0.033122,0.89572
0.02901,0.89933
0.01858,0.90863
0.010821,0.91565
0.004038,0.92188
-0.0067849,0.93197
-0.010504,0.93549
-0.023834,0.94829
-0.025046,0.94948
-0.039588,0.96386
-0.040339,0.96462
-0.054131,0.97867
-0.056324,0.98094
-0.068673,0.9939
-0.071825,0.99726
-0.083215,1.0096
-0.086863,1.0136
-0.097757,1.0257
-0.10145,1.0299
-0.1123,1.0424
-0.11562,1.0462
-0.12684,1.0595
-0.12937,1.0625
-0.14138,1.0772
-0.14273,1.0789
-0.1557,1.0952
-0.15593,1.0955
-0.16828,1.1115
-0.17047,1.1144
-0.18051,1.1278
-0.18501,1.134
-0.19239,1.1441
-0.19955,1.1542
-0.20394,1.1605
-0.21409,1.1752
-0.21517,1.1768
-0.22607,1.1931
-0.22864,1.197
-0.23664,1.2094
-0.24318,1.2198
-0.24693,1.2258
-0.25693,1.2421
-0.25772,1.2434
-0.26661,1.2584
-0.27226,1.2681
2.4621,57
0.1661,0.67084
0.164,0.67216
0.14946,0.68144
0.14065,0.68716
0.13492,0.69093
0.12037,0.70065
0.11622,0.70348
0.10583,0.71063
0.092723,0.7198
0.091291,0.72081
0.076749,0.73129
0.070139,0.73612
0.062206,0.742
0.048331,0.75244
0.047664,0.75295
0.033122,0.76421
0.027329,0.76876
0.01858,0.77573
0.0070102,0.78508
0.004038,0.78752
-0.010504,0.79961
-0.012634,0.8014
-0.025046,0.81202
-0.03163,0.81773
-0.039588,0.82472
-0.050045,0.83405
-0.054131,0.83774
-0.067905,0.85037
-0.068673,0.85108
-0.083215,0.86479
-0.085203,0.86669
-0.097757,0.87886
-0.10199,0.88301
-0.1123,0.89329
-0.11829,0.89933
-0.12684,0.9081
-0.13412,0.91565
-0.14138,0.92331
-0.1495,0.93197
-0.15593,0.93894
-0.16445,0.94829
-0.17047,0.955
-0.17899,0.96462
-0.18501,0.97152
-0.19312,0.98094
-0.19955,0.98852
-0.20687,0.99726
-0.21409,1.006
-0.22025,1.0136
-0.22864,1.0241
-0.23327,1.0299
-0.24318,1.0426
-0.24594,1.0462
-0.25772,1.0618
-0.25827,1.0625
-0.27026,1.0789
-0.27226,1.0816
2.7698,35
-0.0015517,0.67084
-0.010504,0.67763
-0.022863,0.68716
-0.025046,0.68886
-0.039588,0.70037
-0.043467,0.70348
-0.054131,0.71214
-0.063424,0.7198
-0.068673,0.72418
-0.08279,0.73612
-0.083215,0.73648
-0.097757,0.74911
-0.10154,0.75244
-0.1123,0.76203
-0.11975,0.76876
-0.12684,0.77526
-0.13744,0.78508
-0.14138,0.78879
-0.15464,0.8014
-0.15593,0.80265
-0.17047,0.81686
-0.17134,0.81773
-0.18501,0.83143
-0.18758,0.83405
-0.19955,0.84637
-0.20339,0.85037
-0.21409,0.86169
-0.21877,0.86669
-0.22864,0.8774
-0.23374,0.88301
-0.24318,0.89353
-0.24832,0.89933
-0.25772,0.91009
-0.26253,0.91565
-0.27226,0.92709
3.0776,17
-0.14493,0.67084
-0.15593,0.6804
-0.1636,0.68716
-0.17047,0.69328
-0.18177,0.70348
-0.18501,0.70644
-0.19944,0.7198
-0.19955,0.7199
-0.21409,0.7337
-0.21662,0.73612
-0.22864,0.74781
-0.23334,0.75244
-0.24318,0.76225
-0.24963,0.76876
-0.25772,0.77703
-0.26551,0.78508
-0.27226,0.79217


==> Fig/csv/2D_a_1_0_s_1_0-9999_exact.csv <==
0,1
0.31433,1.3143
0.52986,1.5299
0.67764,1.6776
0.77897,1.779
0.84845,1.8484
0.89608,1.8961
0.92875,1.9287
0.95115,1.9511
0.9665,1.9665
0.97703,1.977
0.98425,1.9843
0.9892,1.9892
0.9926,1.9926


==> Fig/csv/2D_a_1_0_s_1_0-9999_first.csv <==
0,1
-0.065799,0.80548
-0.15229,0.90161
-0.022453,1.0071
0.1192,0.92922
0.064745,1.1242
-0.092971,1.2143
-0.055206,1.1544
0.097684,1.2303


==> Fig/csv/2D_a_1_0_s_1_0-9999_info.txt <==
f = 	@(x)sin(J(x,x_))
g = 	@(x)cos(J(x,x_))
h = 	5.000000e-02
n = 	2
m = 	8
[a1 a2] = 	1	0	
sigma = 	1	9.999000e-01	
Td = 	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	


==> Fig/csv/2D_a_1_0_s_1_0-9999_last.csv <==
0.8839,2.1209
0.88834,2.0866
1.0464,2.152
1.0424,1.9671
0.88432,1.8639
0.88936,1.8979
1.0474,1.8331
1.0427,2.0184
0.88456,2.1217


==> Fig/csv/2D_a_1_0_s_1_0-9999_minmax.csv <==
-0.5,1.25
0.7,2.25


==> Fig/csv/2D_a_1_0_s_1_0-9999_points.csv <==
0,1
1,2


==> Fig/csv/TW_examp.csv <==
-1.5,1.5,-1.5,1.5,12,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.5,0.5,0.5,0.5,1,0.64453,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,1,0.64453,0,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0.5,0,0.5,0.5,0.5,0.5,0.5
0.5,0,0.5,0,0,0.69315,0.5,0,0.5,0,0.5,0,0.5,0,0,0.69315,0,0.69315,0.5,0,0.5,0,0.5,0,0.5,0,0,0.69315,0.5,0,0.5,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,1,1,0,1,0,1,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0
1,1,1,0,1,1,1,0,0,1,0,0,0,1,0,0,1,1,1,0,1,1,1,0,0,1,0,0,0,1,0,0
0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,1,0,1,0,1,1,1,0,0,0,0,0,0,1,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,1,0,0,0,0,1,0,1,1,1,0,1,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0
0,0,0,1,0,0,0,1,1,0,1,1,1,0,1,1,0,0,0,1,0,0,0,1,1,0,1,1,1,0,1,1
0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,1,1,0,1,0,1,0,1,1
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0

